Arbitrary-order pressure-robust DDR and VEM methods for the Stokes problem on polyhedral meshes

This paper contains two major contributions. First we derive, following the discrete de Rham (DDR) and Virtual Element (VEM) paradigms, pressure-robust methods for the Stokes equations that support arbitrary orders and polyhedral meshes. Unlike other methods presented in the literature, pressure-robustness is achieved here without resorting to an $\boldsymbol{H}({\rm div})$-conforming construction on a submesh, but rather projecting the volumetric force onto the discrete $\boldsymbol{H}({\bf curl})$ space. The cancellation of the pressure error contribution stems from key commutation properties of the underlying DDR and VEM complexes. The pressure-robust error estimates in $h^{k+1}$ (with $h$ denoting the meshsize and $k\ge 0$ the polynomial degree of the DDR or VEM complex) are proven theoretically and supported by a panel of three-dimensional numerical tests. The second major contribution of the paper is an in-depth study of the relations between the DDR and VEM approaches. We show, in particular, that a complex developed following one paradigm admits a reformulation in the other, and that couples of related DDR and VEM complexes satisfy commuting diagram properties with the degrees of freedom maps.

==> outputs/ddr/tets-trigo-k0-sca1/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
0    0.558943  1.04882     --     2.90221      --     1.14652      --     2.74055       --     4.07847        9.64329         5.42562         10.5447
0    0.499828  0.78538     2.59   2.96791      -0.20  1.00164      1.21   2.56384       0.60   3.41216        9.0543          4.73999         9.86476
0    0.39203   0.626989    0.93   2.47702      0.74   0.784039     1.01   2.47983       0.14   2.77792        8.95266         3.71026         9.54151
0    0.313068  0.358001    2.49   2.08698      0.76   0.520695     1.82   2.12873       0.68   1.60976        7.73074         2.46406         8.19063
0    0.256759  0.263856    1.54   1.79527      0.76   0.406168     1.25   1.84457       0.72   1.21018        6.77083         1.92208         7.09727


==> outputs/ddr/tets-trigo-k0-sca1/results-1.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 354
DimXGrad: 75
E_HcurlVel: 1.04882
E_HgradPre: 2.90398
E_L2Vel: 1.31242
E_L2CurlVel: 1.04428
E_L2Pre: 3.3147
E_L2GradPre: 2.90221
absE_HcurlVel: 4.07847
absE_HgradPre: 9.66855
absE_L2Vel: 0.625996
absE_L2CurlVel: 4.03015
absE_L2Pre: 0.698458
absE_L2GradPre: 9.64329
N_L2Vel: 0.476979
N_L2CurlVel: 3.85925
N_L2Pre: 0.210715
N_L2GradPre: 3.32274
E_cHcurlVel: 1.14652
E_cHgradPre: 2.74055
E_cL2Vel: 1.06865
E_cL2CurlVel: 1.14716
E_cL2Pre: 2.1999
E_cL2GradPre: 2.74055
absE_cHcurlVel: 5.42562
absE_cHgradPre: 10.5733
absE_cL2Vel: 0.462741
absE_cL2CurlVel: 5.40585
absE_cL2Pre: 0.777783
absE_cL2GradPre: 10.5447
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.00178995
TprocDDRCore: 0.01
TwallModel: 0.0174618
TprocModel: 0.1
TwallSolve: 0.0320381
TprocSolve: 0.02


==> outputs/ddr/tets-trigo-k0-sca1/results-2.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 628
DimXGrad: 124
E_HcurlVel: 0.78538
E_HgradPre: 2.96937
E_L2Vel: 0.900011
E_L2CurlVel: 0.7837
E_L2Pre: 3.32947
E_L2GradPre: 2.96791
absE_HcurlVel: 3.41216
absE_HgradPre: 9.07593
absE_L2Vel: 0.45368
absE_L2CurlVel: 3.38187
absE_L2Pre: 0.626225
absE_L2GradPre: 9.0543
N_L2Vel: 0.504083
N_L2CurlVel: 4.31526
N_L2Pre: 0.188085
N_L2GradPre: 3.05073
E_cHcurlVel: 1.00164
E_cHgradPre: 2.56384
E_cL2Vel: 1.07947
E_cL2CurlVel: 1.00095
E_cL2Pre: 1.88041
E_cL2GradPre: 2.56384
absE_cHcurlVel: 4.73999
absE_cHgradPre: 9.88713
absE_cL2Vel: 0.467423
absE_cL2CurlVel: 4.71689
absE_cL2Pre: 0.664825
absE_cL2GradPre: 9.86476
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.00256115
TprocDDRCore: 0.01
TwallModel: 0.0245078
TprocModel: 0.14
TwallSolve: 0.0136271
TprocSolve: 0.02


==> outputs/ddr/tets-trigo-k0-sca1/results-3.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 1217
DimXGrad: 229
E_HcurlVel: 0.626989
E_HgradPre: 2.47424
E_L2Vel: 0.701893
E_L2CurlVel: 0.62602
E_L2Pre: 1.73894
E_L2GradPre: 2.47702
absE_HcurlVel: 2.77792
absE_HgradPre: 8.96244
absE_L2Vel: 0.341372
absE_L2CurlVel: 2.75687
absE_L2Pre: 0.418627
absE_L2GradPre: 8.95266
N_L2Vel: 0.486359
N_L2CurlVel: 4.40379
N_L2Pre: 0.240737
N_L2GradPre: 3.61429
E_cHcurlVel: 0.784039
E_cHgradPre: 2.47983
E_cL2Vel: 0.854339
E_cL2CurlVel: 0.783418
E_cL2Pre: 1.31089
E_cL2GradPre: 2.47983
absE_cHcurlVel: 3.71026
absE_cHgradPre: 9.55276
absE_cL2Vel: 0.36994
absE_cL2CurlVel: 3.69177
absE_cL2Pre: 0.463471
absE_cL2GradPre: 9.54151
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.00336216
TprocDDRCore: 0.02
TwallModel: 0.0484877
TprocModel: 0.28
TwallSolve: 0.0202008
TprocSolve: 0.05


==> outputs/ddr/tets-trigo-k0-sca1/results-4.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 2139
DimXGrad: 383
E_HcurlVel: 0.358001
E_HgradPre: 2.08259
E_L2Vel: 0.362273
E_L2CurlVel: 0.357955
E_L2Pre: 1.08174
E_L2GradPre: 2.08698
absE_HcurlVel: 1.60976
absE_HgradPre: 7.73673
absE_L2Vel: 0.16761
absE_L2CurlVel: 1.60101
absE_L2Pre: 0.304574
absE_L2GradPre: 7.73074
N_L2Vel: 0.462663
N_L2CurlVel: 4.47266
N_L2Pre: 0.281559
N_L2GradPre: 3.70427
E_cHcurlVel: 0.520695
E_cHgradPre: 2.12873
E_cL2Vel: 0.586853
E_cL2CurlVel: 0.520101
E_cL2Pre: 0.9071
E_cL2GradPre: 2.12873
absE_cHcurlVel: 2.46406
absE_cHgradPre: 8.1969
absE_cL2Vel: 0.254115
absE_cL2CurlVel: 2.45092
absE_cL2Pre: 0.320708
absE_cL2GradPre: 8.19063
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.00629369
TprocDDRCore: 0.03
TwallModel: 0.0877768
TprocModel: 0.52
TwallSolve: 0.0353064
TprocSolve: 0.07


==> outputs/ddr/tets-trigo-k0-sca1/results-5.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 3965
DimXGrad: 663
E_HcurlVel: 0.263856
E_HgradPre: 1.79028
E_L2Vel: 0.250725
E_L2CurlVel: 0.263983
E_L2Pre: 0.651595
E_L2GradPre: 1.79527
absE_HcurlVel: 1.21018
absE_HgradPre: 6.77371
absE_L2Vel: 0.113862
absE_L2CurlVel: 1.20482
absE_L2Pre: 0.19723
absE_L2GradPre: 6.77083
N_L2Vel: 0.45413
N_L2CurlVel: 4.56399
N_L2Pre: 0.302688
N_L2GradPre: 3.77148
E_cHcurlVel: 0.406168
E_cHgradPre: 1.84457
E_cL2Vel: 0.458588
E_cL2CurlVel: 0.405696
E_cL2Pre: 0.594154
E_cL2GradPre: 1.84457
absE_cHcurlVel: 1.92208
absE_cHgradPre: 7.10038
absE_cL2Vel: 0.198574
absE_cL2CurlVel: 1.9118
absE_cL2Pre: 0.210065
absE_cL2GradPre: 7.09727
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.0114969
TprocDDRCore: 0.08
TwallModel: 0.179164
TprocModel: 1
TwallSolve: 0.0734535
TprocSolve: 0.15


==> outputs/ddr/tets-trigo-k0-sca1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00178995    0.01          0.0174618   0.1         0.0320381   0.02
0.00256115    0.01          0.0245078   0.14        0.0136271   0.02
0.00336216    0.02          0.0484877   0.28        0.0202008   0.05
0.00629369    0.03          0.0877768   0.52        0.0353064   0.07
0.0114969     0.08          0.179164    1           0.0734535   0.15


==> outputs/ddr/tets-trigo-k0-sca1e5/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
0    0.558943  1.04882     --     2.90221e-05  --     1.14652      --     0.885904      --     4.07847        9.64329         5.42562         340865
0    0.499828  0.78538     2.59   2.96791e-05  -0.20  1.00164      1.21   0.861026      0.25   3.41216        9.0543          4.73999         331293
0    0.39203   0.626989    0.93   2.47702e-05  0.74   0.784039     1.01   0.7794        0.41   2.77792        8.95266         3.71026         299886
0    0.313068  0.358001    2.49   2.08698e-05  0.76   0.520695     1.82   0.599591      1.17   1.60976        7.73074         2.46406         230702
0    0.256759  0.263856    1.54   1.79527e-05  0.76   0.406168     1.25   0.509212      0.82   1.21018        6.77083         1.92208         195927


==> outputs/ddr/tets-trigo-k0-sca1e5/results-1.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 354
DimXGrad: 75
E_HcurlVel: 1.04882
E_HgradPre: 0.00173582
E_L2Vel: 1.31242
E_L2CurlVel: 1.04428
E_L2Pre: 0.0274231
E_L2GradPre: 2.90221e-05
absE_HcurlVel: 4.07847
absE_HgradPre: 577.927
absE_L2Vel: 0.625996
absE_L2CurlVel: 4.03015
absE_L2Pre: 577.847
absE_L2GradPre: 9.64329
N_L2Vel: 0.476979
N_L2CurlVel: 3.85925
N_L2Pre: 21071.5
N_L2GradPre: 332274
E_cHcurlVel: 1.14652
E_cHgradPre: 0.885904
E_cL2Vel: 1.06865
E_cL2CurlVel: 1.14716
E_cL2Pre: 0.627698
E_cL2GradPre: 0.885904
absE_cHcurlVel: 5.42562
absE_cHgradPre: 341587
absE_cL2Vel: 0.462741
absE_cL2CurlVel: 5.40585
absE_cL2Pre: 22192.5
absE_cL2GradPre: 340865
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallDDRCore: 0.00612289
TprocDDRCore: 0.02
TwallModel: 0.0279368
TprocModel: 0.13
TwallSolve: 0.0605071
TprocSolve: 0.02


==> outputs/ddr/tets-trigo-k0-sca1e5/results-2.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 628
DimXGrad: 124
E_HcurlVel: 0.78538
E_HgradPre: 0.00392078
E_L2Vel: 0.900011
E_L2CurlVel: 0.7837
E_L2Pre: 0.0637136
E_L2GradPre: 2.96791e-05
absE_HcurlVel: 3.41216
absE_HgradPre: 1198.39
absE_L2Vel: 0.45368
absE_L2CurlVel: 3.38187
absE_L2Pre: 1198.36
absE_L2GradPre: 9.0543
N_L2Vel: 0.504083
N_L2CurlVel: 4.31526
N_L2Pre: 18808.5
N_L2GradPre: 305073
E_cHcurlVel: 1.00164
E_cHgradPre: 0.861026
E_cL2Vel: 1.07947
E_cL2CurlVel: 1.00095
E_cL2Pre: 0.628142
E_cL2GradPre: 0.861026
absE_cHcurlVel: 4.73999
absE_cHgradPre: 332036
absE_cL2Vel: 0.467423
absE_cL2CurlVel: 4.71689
absE_cL2Pre: 22208.2
absE_cL2GradPre: 331293
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallDDRCore: 0.00232327
TprocDDRCore: 0.01
TwallModel: 0.0247688
TprocModel: 0.14
TwallSolve: 0.0128057
TprocSolve: 0.03


==> outputs/ddr/tets-trigo-k0-sca1e5/results-3.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 1217
DimXGrad: 229
E_HcurlVel: 0.626989
E_HgradPre: 0.000515886
E_L2Vel: 0.701893
E_L2CurlVel: 0.62602
E_L2Pre: 0.00775347
E_L2GradPre: 2.47702e-05
absE_HcurlVel: 2.77792
absE_HgradPre: 186.869
absE_L2Vel: 0.341372
absE_L2CurlVel: 2.75687
absE_L2Pre: 186.655
absE_L2GradPre: 8.95266
N_L2Vel: 0.486359
N_L2CurlVel: 4.40379
N_L2Pre: 24073.7
N_L2GradPre: 361429
E_cHcurlVel: 0.784039
E_cHgradPre: 0.7794
E_cL2Vel: 0.854339
E_cL2CurlVel: 0.783418
E_cL2Pre: 0.434389
E_cL2GradPre: 0.7794
absE_cHcurlVel: 3.71026
absE_cHgradPre: 300279
absE_cL2Vel: 0.36994
absE_cL2CurlVel: 3.69177
absE_cL2Pre: 15358
absE_cL2GradPre: 299886
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallDDRCore: 0.00371669
TprocDDRCore: 0.02
TwallModel: 0.0509204
TprocModel: 0.27
TwallSolve: 0.0204793
TprocSolve: 0.05


==> outputs/ddr/tets-trigo-k0-sca1e5/results-4.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 2139
DimXGrad: 383
E_HcurlVel: 0.358001
E_HgradPre: 0.000146873
E_L2Vel: 0.362273
E_L2CurlVel: 0.357955
E_L2Pre: 0.00191833
E_L2GradPre: 2.08698e-05
absE_HcurlVel: 1.60976
absE_HgradPre: 54.5628
absE_L2Vel: 0.16761
absE_L2CurlVel: 1.60101
absE_L2Pre: 54.0123
absE_L2GradPre: 7.73074
N_L2Vel: 0.462663
N_L2CurlVel: 4.47266
N_L2Pre: 28155.9
N_L2GradPre: 370427
E_cHcurlVel: 0.520695
E_cHgradPre: 0.599591
E_cL2Vel: 0.586853
E_cL2CurlVel: 0.520101
E_cL2Pre: 0.258552
E_cL2GradPre: 0.599591
absE_cHcurlVel: 2.46406
absE_cHgradPre: 230883
absE_cL2Vel: 0.254115
absE_cL2CurlVel: 2.45092
absE_cL2Pre: 9141.2
absE_cL2GradPre: 230702
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallDDRCore: 0.00589313
TprocDDRCore: 0.04
TwallModel: 0.0893604
TprocModel: 0.52
TwallSolve: 0.0349213
TprocSolve: 0.07


==> outputs/ddr/tets-trigo-k0-sca1e5/results-5.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 3965
DimXGrad: 663
E_HcurlVel: 0.263856
E_HgradPre: 9.98746e-05
E_L2Vel: 0.250725
E_L2CurlVel: 0.263983
E_L2Pre: 0.00122823
E_L2GradPre: 1.79527e-05
absE_HcurlVel: 1.21018
absE_HgradPre: 37.7887
absE_L2Vel: 0.113862
absE_L2CurlVel: 1.20482
absE_L2Pre: 37.1771
absE_L2GradPre: 6.77083
N_L2Vel: 0.45413
N_L2CurlVel: 4.56399
N_L2Pre: 30268.8
N_L2GradPre: 377148
E_cHcurlVel: 0.406168
E_cHgradPre: 0.509212
E_cL2Vel: 0.458588
E_cL2CurlVel: 0.405696
E_cL2Pre: 0.177355
E_cL2GradPre: 0.509212
absE_cHcurlVel: 1.92208
absE_cHgradPre: 196027
absE_cL2Vel: 0.198574
absE_cL2CurlVel: 1.9118
absE_cL2Pre: 6270.45
absE_cL2GradPre: 195927
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallDDRCore: 0.0125423
TprocDDRCore: 0.08
TwallModel: 0.177315
TprocModel: 1.01
TwallSolve: 0.0692243
TprocSolve: 0.14


==> outputs/ddr/tets-trigo-k0-sca1e5/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00612289    0.02          0.0279368   0.13        0.0605071   0.02
0.00232327    0.01          0.0247688   0.14        0.0128057   0.03
0.00371669    0.02          0.0509204   0.27        0.0204793   0.05
0.00589313    0.04          0.0893604   0.52        0.0349213   0.07
0.0125423     0.08          0.177315    1.01        0.0692243   0.14


==> outputs/ddr/tets-trigo-k1-sca1/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
1    0.558943  0.583322    --     1.53341      --     0.624637     --     1.56185       --     2.75922        5.8413          2.95593         6.00946
1    0.499828  0.383791    3.75   0.886848     4.90   0.40649      3.84   0.946212      4.48   1.81042        3.44113         1.92361         3.64069
1    0.39203   0.242218    1.89   0.728156     0.81   0.25939      1.85   0.758648      0.91   1.14624        2.80865         1.22749         2.91901
1    0.313068  0.111742    3.44   0.431265     2.33   0.132599     2.98   0.448843      2.33   0.528628       1.65958         0.62749         1.72699
1    0.256759  0.0696266   2.39   0.292733     1.95   0.0818654    2.43   0.303365      1.98   0.32947        1.12667         0.387407        1.16724


==> outputs/ddr/tets-trigo-k1-sca1/results-1.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 1
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 3060
DimXGrad: 1141
E_HcurlVel: 0.583322
E_HgradPre: 1.53476
E_L2Vel: 0.736215
E_L2CurlVel: 0.581372
E_L2Pre: 1.70162
E_L2GradPre: 1.53341
absE_HcurlVel: 2.75922
absE_HgradPre: 5.86885
absE_L2Vel: 0.367447
absE_L2CurlVel: 2.73465
absE_L2Pre: 0.567959
absE_L2GradPre: 5.8413
N_L2Vel: 0.499103
N_L2CurlVel: 4.70378
N_L2Pre: 0.333775
N_L2GradPre: 3.80937
E_cHcurlVel: 0.624637
E_cHgradPre: 1.56185
E_cL2Vel: 0.507282
E_cL2CurlVel: 0.625534
E_cL2Pre: 0.708259
E_cL2GradPre: 1.56185
absE_cHcurlVel: 2.95593
absE_cHgradPre: 6.01468
absE_cL2Vel: 0.21966
absE_cL2CurlVel: 2.94776
absE_cL2Pre: 0.250407
absE_cL2GradPre: 6.00946
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.0152616
TprocDDRCore: 0.1
TwallModel: 0.14312
TprocModel: 0.72
TwallSolve: 0.118512
TprocSolve: 0.17


==> outputs/ddr/tets-trigo-k1-sca1/results-2.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 1
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 5627
DimXGrad: 2073
E_HcurlVel: 0.383791
E_HgradPre: 0.885731
E_L2Vel: 0.445174
E_L2CurlVel: 0.383139
E_L2Pre: 0.733313
E_L2GradPre: 0.886848
absE_HcurlVel: 1.81042
absE_HgradPre: 3.45056
absE_L2Vel: 0.207175
absE_L2CurlVel: 1.79853
absE_L2Pre: 0.254972
absE_L2GradPre: 3.44113
N_L2Vel: 0.465379
N_L2CurlVel: 4.69419
N_L2Pre: 0.347698
N_L2GradPre: 3.88017
E_cHcurlVel: 0.40649
E_cHgradPre: 0.946212
E_cL2Vel: 0.284682
E_cL2CurlVel: 0.407364
E_cL2Pre: 0.321376
E_cL2GradPre: 0.946212
absE_cHcurlVel: 1.92361
absE_cHgradPre: 3.64247
absE_cL2Vel: 0.123271
absE_cL2CurlVel: 1.91966
absE_cL2Pre: 0.113624
absE_cL2GradPre: 3.64069
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.00823721
TprocDDRCore: 0.06
TwallModel: 0.252347
TprocModel: 1.3
TwallSolve: 0.211321
TprocSolve: 0.35


==> outputs/ddr/tets-trigo-k1-sca1/results-3.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 1
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 11113
DimXGrad: 4067
E_HcurlVel: 0.242218
E_HgradPre: 0.726581
E_L2Vel: 0.256088
E_L2CurlVel: 0.242088
E_L2Pre: 0.499337
E_L2GradPre: 0.728156
absE_HcurlVel: 1.14624
absE_HgradPre: 2.81408
absE_L2Vel: 0.115277
absE_L2CurlVel: 1.14043
absE_L2Pre: 0.17466
absE_L2GradPre: 2.80865
N_L2Vel: 0.450144
N_L2CurlVel: 4.71079
N_L2Pre: 0.349784
N_L2GradPre: 3.85721
E_cHcurlVel: 0.25939
E_cHgradPre: 0.758648
E_cL2Vel: 0.172013
E_cL2CurlVel: 0.260002
E_cL2Pre: 0.210881
E_cL2GradPre: 0.758648
absE_cHcurlVel: 1.22749
absE_cHgradPre: 2.91996
absE_cL2Vel: 0.0744838
absE_cL2CurlVel: 1.22523
absE_cL2Pre: 0.0745576
absE_cL2GradPre: 2.91901
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.0165273
TprocDDRCore: 0.12
TwallModel: 0.620407
TprocModel: 2.59
TwallSolve: 0.485039
TprocSolve: 0.75


==> outputs/ddr/tets-trigo-k1-sca1/results-4.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 1
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 20077
DimXGrad: 7287
E_HcurlVel: 0.111742
E_HgradPre: 0.429982
E_L2Vel: 0.105484
E_L2CurlVel: 0.111795
E_L2Pre: 0.228934
E_L2GradPre: 0.431265
absE_HcurlVel: 0.528628
absE_HgradPre: 1.66153
absE_L2Vel: 0.0463246
absE_L2CurlVel: 0.526594
absE_L2Pre: 0.0804653
absE_L2GradPre: 1.65958
N_L2Vel: 0.439163
N_L2CurlVel: 4.71037
N_L2Pre: 0.351479
N_L2GradPre: 3.84818
E_cHcurlVel: 0.132599
E_cHgradPre: 0.448843
E_cL2Vel: 0.0936692
E_cL2CurlVel: 0.132879
E_cL2Pre: 0.103178
E_cL2GradPre: 0.448843
absE_cHcurlVel: 0.62749
absE_cHgradPre: 1.72738
absE_cL2Vel: 0.0405599
absE_cL2CurlVel: 0.626178
absE_cL2Pre: 0.0364789
absE_cL2GradPre: 1.72699
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.030514
TprocDDRCore: 0.23
TwallModel: 0.92984
TprocModel: 4.77
TwallSolve: 1.117
TprocSolve: 1.95


==> outputs/ddr/tets-trigo-k1-sca1/results-5.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 1
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 38314
DimXGrad: 13781
E_HcurlVel: 0.0696266
E_HgradPre: 0.291731
E_L2Vel: 0.0619028
E_L2CurlVel: 0.0696891
E_L2Pre: 0.123814
E_L2GradPre: 0.292733
absE_HcurlVel: 0.32947
absE_HgradPre: 1.12751
absE_L2Vel: 0.0269982
absE_L2CurlVel: 0.328362
absE_L2Pre: 0.043666
absE_L2GradPre: 1.12667
N_L2Vel: 0.436139
N_L2CurlVel: 4.71182
N_L2Pre: 0.352673
N_L2GradPre: 3.84878
E_cHcurlVel: 0.0818654
E_cHgradPre: 0.303365
E_cL2Vel: 0.060094
E_cL2CurlVel: 0.0820246
E_cL2Pre: 0.0562889
E_cL2GradPre: 0.303365
absE_cHcurlVel: 0.387407
absE_cHgradPre: 1.16741
absE_cL2Vel: 0.0260215
absE_cL2CurlVel: 0.386532
absE_cL2Pre: 0.0199011
absE_cL2GradPre: 1.16724
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.0723465
TprocDDRCore: 0.5
TwallModel: 1.82156
TprocModel: 9.38
TwallSolve: 2.33195
TprocSolve: 4.12


==> outputs/ddr/tets-trigo-k1-sca1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0152616     0.1           0.14312     0.72        0.118512    0.17
0.00823721    0.06          0.252347    1.3         0.211321    0.35
0.0165273     0.12          0.620407    2.59        0.485039    0.75
0.030514      0.23          0.92984     4.77        1.117       1.95
0.0723465     0.5           1.82156     9.38        2.33195     4.12


==> outputs/ddr/tets-trigo-k1-sca1e5/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
1    0.558943  0.583322    --     1.53341e-05  --     0.624637     --     0.379132      --     2.75922        5.8413          2.95593         145877
1    0.499828  0.383791    3.75   8.86848e-06  4.90   0.40649      3.84   0.285313      2.54   1.81042        3.44113         1.92361         109779
1    0.39203   0.242218    1.89   7.28156e-06  0.81   0.25939      1.85   0.195077      1.57   1.14624        2.80865         1.22749         75058.8
1    0.313068  0.111742    3.44   4.31265e-06  2.33   0.132599     2.98   0.124393      2.00   0.528628       1.65958         0.62749         47862.2
1    0.256759  0.0696266   2.39   2.92733e-06  1.95   0.0818654    2.43   0.0827451     2.06   0.32947        1.12667         0.387407        31837.4


==> outputs/ddr/tets-trigo-k1-sca1e5/results-1.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 1
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 3060
DimXGrad: 1141
E_HcurlVel: 0.583322
E_HgradPre: 1.53476e-05
E_L2Vel: 0.736215
E_L2CurlVel: 0.581372
E_L2Pre: 1.70162e-05
E_L2GradPre: 1.53341e-05
absE_HcurlVel: 2.75922
absE_HgradPre: 5.86885
absE_L2Vel: 0.367447
absE_L2CurlVel: 2.73465
absE_L2Pre: 0.567959
absE_L2GradPre: 5.8413
N_L2Vel: 0.499103
N_L2CurlVel: 4.70378
N_L2Pre: 33377.5
N_L2GradPre: 380937
E_cHcurlVel: 0.624637
E_cHgradPre: 0.379132
E_cL2Vel: 0.507282
E_cL2CurlVel: 0.625534
E_cL2Pre: 0.151021
E_cL2GradPre: 0.379132
absE_cHcurlVel: 2.95593
absE_cHgradPre: 145974
absE_cL2Vel: 0.21966
absE_cL2CurlVel: 2.94776
absE_cL2Pre: 5339.42
absE_cL2GradPre: 145877
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallDDRCore: 0.0111212
TprocDDRCore: 0.06
TwallModel: 0.145392
TprocModel: 0.76
TwallSolve: 0.124018
TprocSolve: 0.18


==> outputs/ddr/tets-trigo-k1-sca1e5/results-2.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 1
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 5627
DimXGrad: 2073
E_HcurlVel: 0.383791
E_HgradPre: 8.85731e-06
E_L2Vel: 0.445174
E_L2CurlVel: 0.383139
E_L2Pre: 7.33313e-06
E_L2GradPre: 8.86848e-06
absE_HcurlVel: 1.81042
absE_HgradPre: 3.45056
absE_L2Vel: 0.207175
absE_L2CurlVel: 1.79853
absE_L2Pre: 0.254972
absE_L2GradPre: 3.44113
N_L2Vel: 0.465379
N_L2CurlVel: 4.69419
N_L2Pre: 34769.8
N_L2GradPre: 388017
E_cHcurlVel: 0.40649
E_cHgradPre: 0.285313
E_cL2Vel: 0.284682
E_cL2CurlVel: 0.407364
E_cL2Pre: 0.0802521
E_cL2GradPre: 0.285313
absE_cHcurlVel: 1.92361
absE_cHgradPre: 109815
absE_cL2Vel: 0.123271
absE_cL2CurlVel: 1.91966
absE_cL2Pre: 2837.34
absE_cL2GradPre: 109779
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallDDRCore: 0.00837284
TprocDDRCore: 0.06
TwallModel: 0.249665
TprocModel: 1.31
TwallSolve: 0.209893
TprocSolve: 0.35


==> outputs/ddr/tets-trigo-k1-sca1e5/results-3.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 1
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 11113
DimXGrad: 4067
E_HcurlVel: 0.242218
E_HgradPre: 7.26581e-06
E_L2Vel: 0.256088
E_L2CurlVel: 0.242088
E_L2Pre: 4.99337e-06
E_L2GradPre: 7.28156e-06
absE_HcurlVel: 1.14624
absE_HgradPre: 2.81408
absE_L2Vel: 0.115277
absE_L2CurlVel: 1.14043
absE_L2Pre: 0.17466
absE_L2GradPre: 2.80865
N_L2Vel: 0.450144
N_L2CurlVel: 4.71079
N_L2Pre: 34978.4
N_L2GradPre: 385721
E_cHcurlVel: 0.25939
E_cHgradPre: 0.195077
E_cL2Vel: 0.172013
E_cL2CurlVel: 0.260002
E_cL2Pre: 0.0462808
E_cL2GradPre: 0.195077
absE_cHcurlVel: 1.22749
absE_cHgradPre: 75076.7
absE_cL2Vel: 0.0744838
absE_cL2CurlVel: 1.22523
absE_cL2Pre: 1636.27
absE_cL2GradPre: 75058.8
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallDDRCore: 0.0182397
TprocDDRCore: 0.12
TwallModel: 0.576799
TprocModel: 2.64
TwallSolve: 0.540392
TprocSolve: 0.84


==> outputs/ddr/tets-trigo-k1-sca1e5/results-4.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 1
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 20077
DimXGrad: 7287
E_HcurlVel: 0.111742
E_HgradPre: 4.29982e-06
E_L2Vel: 0.105484
E_L2CurlVel: 0.111795
E_L2Pre: 2.28934e-06
E_L2GradPre: 4.31265e-06
absE_HcurlVel: 0.528628
absE_HgradPre: 1.66153
absE_L2Vel: 0.0463246
absE_L2CurlVel: 0.526594
absE_L2Pre: 0.0804653
absE_L2GradPre: 1.65958
N_L2Vel: 0.439163
N_L2CurlVel: 4.71037
N_L2Pre: 35147.9
N_L2GradPre: 384818
E_cHcurlVel: 0.132599
E_cHgradPre: 0.124393
E_cL2Vel: 0.0936692
E_cL2CurlVel: 0.132879
E_cL2Pre: 0.0249244
E_cL2GradPre: 0.124393
absE_cHcurlVel: 0.62749
absE_cHgradPre: 47870.3
absE_cL2Vel: 0.0405599
absE_cL2CurlVel: 0.626178
absE_cL2Pre: 881.212
absE_cL2GradPre: 47862.2
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallDDRCore: 0.0332611
TprocDDRCore: 0.22
TwallModel: 0.949841
TprocModel: 4.84
TwallSolve: 1.06438
TprocSolve: 1.75


==> outputs/ddr/tets-trigo-k1-sca1e5/results-5.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 1
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 38314
DimXGrad: 13781
E_HcurlVel: 0.0696266
E_HgradPre: 2.91731e-06
E_L2Vel: 0.0619028
E_L2CurlVel: 0.0696891
E_L2Pre: 1.23814e-06
E_L2GradPre: 2.92733e-06
absE_HcurlVel: 0.32947
absE_HgradPre: 1.12751
absE_L2Vel: 0.0269982
absE_L2CurlVel: 0.328362
absE_L2Pre: 0.043666
absE_L2GradPre: 1.12667
N_L2Vel: 0.436139
N_L2CurlVel: 4.71182
N_L2Pre: 35267.3
N_L2GradPre: 384878
E_cHcurlVel: 0.0818654
E_cHgradPre: 0.0827451
E_cL2Vel: 0.060094
E_cL2CurlVel: 0.0820246
E_cL2Pre: 0.0127852
E_cL2GradPre: 0.0827451
absE_cHcurlVel: 0.387407
absE_cHgradPre: 31840.6
absE_cL2Vel: 0.0260215
absE_cL2CurlVel: 0.386532
absE_cL2Pre: 452.025
absE_cL2GradPre: 31837.4
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallDDRCore: 0.0655198
TprocDDRCore: 0.48
TwallModel: 1.80239
TprocModel: 9.38
TwallSolve: 2.36208
TprocSolve: 4.17


==> outputs/ddr/tets-trigo-k1-sca1e5/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0111212     0.06          0.145392    0.76        0.124018    0.18
0.00837284    0.06          0.249665    1.31        0.209893    0.35
0.0182397     0.12          0.576799    2.64        0.540392    0.84
0.0332611     0.22          0.949841    4.84        1.06438     1.75
0.0655198     0.48          1.80239     9.38        2.36208     4.17


==> outputs/ddr/tets-trigo-k2-sca1/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
2    0.558943  0.268398    --     0.401108     --     0.260886     --     0.417501      --     1.27004        1.54413         1.23458         1.6064
2    0.499828  0.141721    5.71   0.324877     1.89   0.142681     5.40   0.33509       1.97   0.670964       1.25089         0.675199        1.28931
2    0.39203   0.0765062   2.54   0.198546     2.03   0.0752472    2.63   0.203695      2.05   0.362121       0.764096        0.356088        0.783749
2    0.313068  0.025535    4.88   0.0902061    3.51   0.0256775    4.78   0.0924298     3.51   0.12084        0.347089        0.121512        0.355638
2    0.256759  0.011882    3.86   0.0494454    3.03   0.0119488    3.86   0.0506232     3.04   0.0562289      0.190251        0.0565448       0.19478


==> outputs/ddr/tets-trigo-k2-sca1/results-1.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 2
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 8270
DimXGrad: 3135
E_HcurlVel: 0.268398
E_HgradPre: 0.401197
E_L2Vel: 0.382582
E_L2CurlVel: 0.267168
E_L2Pre: 0.411659
E_L2GradPre: 0.401108
absE_HcurlVel: 1.27004
absE_HgradPre: 1.55096
absE_L2Vel: 0.169721
absE_L2CurlVel: 1.25864
absE_L2Pre: 0.145443
absE_L2GradPre: 1.54413
N_L2Vel: 0.443619
N_L2CurlVel: 4.71107
N_L2Pre: 0.35331
N_L2GradPre: 3.84965
E_cHcurlVel: 0.260886
E_cHgradPre: 0.417501
E_cL2Vel: 0.121331
E_cL2CurlVel: 0.261748
E_cL2Pre: 0.105391
E_cL2GradPre: 0.417501
absE_cHcurlVel: 1.23458
absE_cHgradPre: 1.60683
absE_cL2Vel: 0.0525377
absE_cL2CurlVel: 1.23346
absE_cL2Pre: 0.0372615
absE_cL2GradPre: 1.6064
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.0236953
TprocDDRCore: 0.18
TwallModel: 0.829079
TprocModel: 4.8
TwallSolve: 0.387296
TprocSolve: 0.67


==> outputs/ddr/tets-trigo-k2-sca1/results-2.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 2
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 15308
DimXGrad: 5751
E_HcurlVel: 0.141721
E_HgradPre: 0.324747
E_L2Vel: 0.176076
E_L2CurlVel: 0.141388
E_L2Pre: 0.308811
E_L2GradPre: 0.324877
absE_HcurlVel: 0.670964
absE_HgradPre: 1.25564
absE_L2Vel: 0.0771454
absE_L2CurlVel: 0.666515
absE_L2Pre: 0.109047
absE_L2GradPre: 1.25089
N_L2Vel: 0.438136
N_L2CurlVel: 4.71408
N_L2Pre: 0.353118
N_L2GradPre: 3.85035
E_cHcurlVel: 0.142681
E_cHgradPre: 0.33509
E_cL2Vel: 0.0680446
E_cL2CurlVel: 0.143145
E_cL2Pre: 0.0725048
E_cL2GradPre: 0.33509
absE_cHcurlVel: 0.675199
absE_cHgradPre: 1.28956
absE_cL2Vel: 0.0294642
absE_cL2CurlVel: 0.674556
absE_cL2Pre: 0.0256343
absE_cL2GradPre: 1.28931
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.0452556
TprocDDRCore: 0.34
TwallModel: 1.53602
TprocModel: 8.86
TwallSolve: 0.802908
TprocSolve: 1.51


==> outputs/ddr/tets-trigo-k2-sca1/results-3.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 2
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 30331
DimXGrad: 11342
E_HcurlVel: 0.0765062
E_HgradPre: 0.198289
E_L2Vel: 0.0903553
E_L2CurlVel: 0.0763775
E_L2Pre: 0.165026
E_L2GradPre: 0.198546
absE_HcurlVel: 0.362121
absE_HgradPre: 0.766318
absE_L2Vel: 0.0392987
absE_L2CurlVel: 0.359983
absE_L2Pre: 0.0583209
absE_L2GradPre: 0.764096
N_L2Vel: 0.434936
N_L2CurlVel: 4.7132
N_L2Pre: 0.353405
N_L2GradPre: 3.84845
E_cHcurlVel: 0.0752472
E_cHgradPre: 0.203695
E_cL2Vel: 0.0357269
E_cL2CurlVel: 0.0754929
E_cL2Pre: 0.0370744
E_cL2GradPre: 0.203695
absE_cHcurlVel: 0.356088
absE_cHgradPre: 0.783858
absE_cL2Vel: 0.0154702
absE_cL2CurlVel: 0.355752
absE_cL2Pre: 0.0131078
absE_cL2GradPre: 0.783749
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.0827815
TprocDDRCore: 0.66
TwallModel: 3.04988
TprocModel: 17.64
TwallSolve: 1.7977
TprocSolve: 3.32


==> outputs/ddr/tets-trigo-k2-sca1/results-4.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 2
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 55065
DimXGrad: 20460
E_HcurlVel: 0.025535
E_HgradPre: 0.0899771
E_L2Vel: 0.0278346
E_L2CurlVel: 0.0255147
E_L2Pre: 0.0566482
E_L2GradPre: 0.0902061
absE_HcurlVel: 0.12084
absE_HgradPre: 0.347666
absE_L2Vel: 0.0120637
absE_L2CurlVel: 0.120237
absE_L2Pre: 0.0200262
absE_L2GradPre: 0.347089
N_L2Vel: 0.433408
N_L2CurlVel: 4.71245
N_L2Pre: 0.353518
N_L2GradPre: 3.84773
E_cHcurlVel: 0.0256775
E_cHgradPre: 0.0924298
E_cL2Vel: 0.0147498
E_cL2CurlVel: 0.02575
E_cL2Pre: 0.0127236
E_cL2GradPre: 0.0924298
absE_cHcurlVel: 0.121512
absE_cHgradPre: 0.355666
absE_cL2Vel: 0.00638687
absE_cL2CurlVel: 0.121344
absE_cL2Pre: 0.00449847
absE_cL2GradPre: 0.355638
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.148505
TprocDDRCore: 1.17
TwallModel: 5.59429
TprocModel: 32.52
TwallSolve: 4.05289
TprocSolve: 8.07


==> outputs/ddr/tets-trigo-k2-sca1/results-5.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 2
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 105594
DimXGrad: 38977
E_HcurlVel: 0.011882
E_HgradPre: 0.0492913
E_L2Vel: 0.0134656
E_L2CurlVel: 0.0118677
E_L2Pre: 0.0250597
E_L2GradPre: 0.0494454
absE_HcurlVel: 0.0562289
absE_HgradPre: 0.190457
absE_L2Vel: 0.00583232
absE_L2CurlVel: 0.0559256
absE_L2Pre: 0.00885964
absE_L2GradPre: 0.190251
N_L2Vel: 0.433127
N_L2CurlVel: 4.71243
N_L2Pre: 0.353542
N_L2GradPre: 3.8477
E_cHcurlVel: 0.0119488
E_cHgradPre: 0.0506232
E_cL2Vel: 0.00755364
E_cL2CurlVel: 0.0119791
E_cL2Pre: 0.00577823
E_cL2GradPre: 0.0506232
absE_cHcurlVel: 0.0565448
absE_cHgradPre: 0.194791
absE_cL2Vel: 0.00327082
absE_cL2CurlVel: 0.0564501
absE_cL2Pre: 0.00204291
absE_cL2GradPre: 0.19478
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.287344
TprocDDRCore: 2.28
TwallModel: 11.002
TprocModel: 63.15
TwallSolve: 9.75189
TprocSolve: 21.14


==> outputs/ddr/tets-trigo-k2-sca1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0236953     0.18          0.829079    4.8         0.387296    0.67
0.0452556     0.34          1.53602     8.86        0.802908    1.51
0.0827815     0.66          3.04988     17.64       1.7977      3.32
0.148505      1.17          5.59429     32.52       4.05289     8.07
0.287344      2.28          11.002      63.15       9.75189     21.14


==> outputs/ddr/tets-trigo-k2-sca1e5/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
2    0.558943  0.268398    --     4.01108e-06  --     0.260886     --     0.104061      --     1.27003        1.54413         1.23457         40038.9
2    0.499828  0.141721    5.71   3.24877e-06  1.89   0.142681     5.40   0.0777902     2.60   0.670964       1.25089         0.675199        29930.9
2    0.39203   0.0765062   2.54   1.98546e-06  2.03   0.0752472    2.63   0.0427529     2.46   0.362121       0.764096        0.356088        16449.8
2    0.313068  0.025535    4.88   9.02061e-07  3.51   0.0256775    4.78   0.0186115     3.70   0.12084        0.347089        0.121512        7161.07
2    0.256759  0.011882    3.86   4.94454e-07  3.03   0.0119488    3.86   0.0106611     2.81   0.0562289      0.190251        0.0565448       4102.01


==> outputs/ddr/tets-trigo-k2-sca1e5/results-1.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 2
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXCurl: 8270
DimXGrad: 3135
E_HcurlVel: 0.268398
E_HgradPre: 4.01197e-06
E_L2Vel: 0.382582
E_L2CurlVel: 0.267167
E_L2Pre: 4.1166e-06
E_L2GradPre: 4.01108e-06
absE_HcurlVel: 1.27003
absE_HgradPre: 1.55096
absE_L2Vel: 0.169721
absE_L2CurlVel: 1.25864
absE_L2Pre: 0.145443
absE_L2GradPre: 1.54413
N_L2Vel: 0.443619
N_L2CurlVel: 4.71107
N_L2Pre: 35331
N_L2GradPre: 384965
E_cHcurlVel: 0.260886
E_cHgradPre: 0.104061
E_cL2Vel: 0.121331
E_cL2CurlVel: 0.261747
E_cL2Pre: 0.0261132
E_cL2GradPre: 0.104061
absE_cHcurlVel: 1.23457
absE_cHgradPre: 40049.6
absE_cL2Vel: 0.0525377
absE_cL2CurlVel: 1.23346
absE_cL2Pre: 923.243
absE_cL2GradPre: 40038.9
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallDDRCore: 0.0237986
TprocDDRCore: 0.18
TwallModel: 0.826706
TprocModel: 4.79
TwallSolve: 0.390065
TprocSolve: 0.68


==> outputs/ddr/tets-trigo-k2-sca1e5/results-2.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 2
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXCurl: 15308
DimXGrad: 5751
E_HcurlVel: 0.141721
E_HgradPre: 3.24747e-06
E_L2Vel: 0.176076
E_L2CurlVel: 0.141388
E_L2Pre: 3.08811e-06
E_L2GradPre: 3.24877e-06
absE_HcurlVel: 0.670964
absE_HgradPre: 1.25564
absE_L2Vel: 0.0771454
absE_L2CurlVel: 0.666515
absE_L2Pre: 0.109047
absE_L2GradPre: 1.25089
N_L2Vel: 0.438136
N_L2CurlVel: 4.71408
N_L2Pre: 35311.8
N_L2GradPre: 385035
E_cHcurlVel: 0.142681
E_cHgradPre: 0.0777902
E_cL2Vel: 0.0680446
E_cL2CurlVel: 0.143145
E_cL2Pre: 0.016183
E_cL2GradPre: 0.0777902
absE_cHcurlVel: 0.675199
absE_cHgradPre: 29936.4
absE_cL2Vel: 0.0294642
absE_cL2CurlVel: 0.674556
absE_cL2Pre: 572.156
absE_cL2GradPre: 29930.9
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallDDRCore: 0.0484488
TprocDDRCore: 0.34
TwallModel: 1.53895
TprocModel: 8.85
TwallSolve: 0.792633
TprocSolve: 1.48


==> outputs/ddr/tets-trigo-k2-sca1e5/results-3.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 2
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXCurl: 30331
DimXGrad: 11342
E_HcurlVel: 0.0765062
E_HgradPre: 1.98289e-06
E_L2Vel: 0.0903553
E_L2CurlVel: 0.0763775
E_L2Pre: 1.65026e-06
E_L2GradPre: 1.98546e-06
absE_HcurlVel: 0.362121
absE_HgradPre: 0.766318
absE_L2Vel: 0.0392987
absE_L2CurlVel: 0.359983
absE_L2Pre: 0.0583208
absE_L2GradPre: 0.764096
N_L2Vel: 0.434936
N_L2CurlVel: 4.7132
N_L2Pre: 35340.5
N_L2GradPre: 384845
E_cHcurlVel: 0.0752472
E_cHgradPre: 0.0427529
E_cL2Vel: 0.0357269
E_cL2CurlVel: 0.0754929
E_cL2Pre: 0.00728658
E_cL2GradPre: 0.0427529
absE_cHcurlVel: 0.356088
absE_cHgradPre: 16451.8
absE_cL2Vel: 0.0154702
absE_cL2CurlVel: 0.355752
absE_cL2Pre: 257.619
absE_cL2GradPre: 16449.8
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallDDRCore: 0.0813481
TprocDDRCore: 0.65
TwallModel: 3.04415
TprocModel: 17.65
TwallSolve: 1.78019
TprocSolve: 3.27


==> outputs/ddr/tets-trigo-k2-sca1e5/results-4.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 2
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXCurl: 55065
DimXGrad: 20460
E_HcurlVel: 0.025535
E_HgradPre: 8.99771e-07
E_L2Vel: 0.0278346
E_L2CurlVel: 0.0255147
E_L2Pre: 5.66482e-07
E_L2GradPre: 9.02061e-07
absE_HcurlVel: 0.12084
absE_HgradPre: 0.347666
absE_L2Vel: 0.0120637
absE_L2CurlVel: 0.120237
absE_L2Pre: 0.0200262
absE_L2GradPre: 0.347089
N_L2Vel: 0.433408
N_L2CurlVel: 4.71245
N_L2Pre: 35351.8
N_L2GradPre: 384773
E_cHcurlVel: 0.0256775
E_cHgradPre: 0.0186115
E_cL2Vel: 0.0147498
E_cL2CurlVel: 0.02575
E_cL2Pre: 0.00254325
E_cL2GradPre: 0.0186115
absE_cHcurlVel: 0.121512
absE_cHgradPre: 7161.63
absE_cL2Vel: 0.00638687
absE_cL2CurlVel: 0.121344
absE_cL2Pre: 89.9175
absE_cL2GradPre: 7161.07
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallDDRCore: 0.148629
TprocDDRCore: 1.18
TwallModel: 5.58256
TprocModel: 32.47
TwallSolve: 3.9334
TprocSolve: 7.56


==> outputs/ddr/tets-trigo-k2-sca1e5/results-5.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 2
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXCurl: 105594
DimXGrad: 38977
E_HcurlVel: 0.011882
E_HgradPre: 4.92913e-07
E_L2Vel: 0.0134656
E_L2CurlVel: 0.0118677
E_L2Pre: 2.50597e-07
E_L2GradPre: 4.94454e-07
absE_HcurlVel: 0.0562289
absE_HgradPre: 0.190457
absE_L2Vel: 0.00583232
absE_L2CurlVel: 0.0559256
absE_L2Pre: 0.00885964
absE_L2GradPre: 0.190251
N_L2Vel: 0.433127
N_L2CurlVel: 4.71243
N_L2Pre: 35354.2
N_L2GradPre: 384770
E_cHcurlVel: 0.0119488
E_cHgradPre: 0.0106611
E_cL2Vel: 0.00755364
E_cL2CurlVel: 0.0119791
E_cL2Pre: 0.00113519
E_cL2GradPre: 0.0106611
absE_cHcurlVel: 0.0565448
absE_cHgradPre: 4102.2
absE_cL2Vel: 0.00327082
absE_cL2CurlVel: 0.0564501
absE_cL2Pre: 40.135
absE_cL2GradPre: 4102.01
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallDDRCore: 0.290949
TprocDDRCore: 2.27
TwallModel: 10.985
TprocModel: 63.14
TwallSolve: 9.63952
TprocSolve: 20.67


==> outputs/ddr/tets-trigo-k2-sca1e5/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0237986     0.18          0.826706    4.79        0.390065    0.68
0.0484488     0.34          1.53895     8.85        0.792633    1.48
0.0813481     0.65          3.04415     17.65       1.78019     3.27
0.148629      1.18          5.58256     32.47       3.9334      7.56
0.290949      2.27          10.985      63.14       9.63952     20.67


==> outputs/ddr/voro-trigo-k0-sca1/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
0    0.826611  0.632177    --     9.95553      --     0.975158     --     2.83491       --     0.801184       10.2891         4.61469         10.9077
0    0.454124  0.352561    0.97   2.85294      2.09   0.667744     0.63   1.81966       0.74   1.27077        6.50734         3.15993         7.00143
0    0.305313  0.162197    1.96   1.20454      2.17   0.468954     0.89   1.06954       1.34   0.670824       3.68822         2.2192          4.11522
0    0.221382  0.0967153   1.61   0.676378     1.80   0.362844     0.80   0.692892      1.35   0.421112       2.26374         1.71706         2.66601
0    0.176754  0.0700592   1.43   0.470284     1.61   0.296151     0.90   0.522839      1.25   0.313866       1.65495         1.40146         2.0117
0    0.150004  0.0546166   1.52   0.36971      1.47   0.250163     1.03   0.428699      1.21   0.248547       1.33673         1.18383         1.64948


==> outputs/ddr/voro-trigo-k0-sca1/results-1.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXCurl: 272
DimXGrad: 138
E_HcurlVel: 0.632177
E_HgradPre: 9.60815
E_L2Vel: 1.11461
E_L2CurlVel: 0.620129
E_L2Pre: 6.38973
E_L2GradPre: 9.95553
absE_HcurlVel: 0.801184
absE_HgradPre: 10.5652
absE_L2Vel: 0.187347
absE_L2CurlVel: 0.778972
absE_L2Pre: 2.39922
absE_L2GradPre: 10.2891
N_L2Vel: 0.168083
N_L2CurlVel: 1.25615
N_L2Pre: 0.375481
N_L2GradPre: 1.03351
E_cHcurlVel: 0.975158
E_cHgradPre: 2.83491
E_cL2Vel: 1.01054
E_cL2CurlVel: 0.974854
E_cL2Pre: 5.77126
E_cL2GradPre: 2.83491
absE_cHcurlVel: 4.61469
absE_cHgradPre: 11.0969
absE_cL2Vel: 0.437578
absE_cL2CurlVel: 4.59389
absE_cL2Pre: 2.04045
absE_cL2GradPre: 10.9077
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.0112265
TprocDDRCore: 0.05
TwallModel: 0.032572
TprocModel: 0.12
TwallSolve: 0.0540035
TprocSolve: 0.08


==> outputs/ddr/voro-trigo-k0-sca1/results-2.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 0
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXCurl: 1352
DimXGrad: 678
E_HcurlVel: 0.352561
E_HgradPre: 2.89041
E_L2Vel: 0.501174
E_L2CurlVel: 0.350459
E_L2Pre: 5.03797
E_L2GradPre: 2.85294
absE_HcurlVel: 1.27077
absE_HgradPre: 6.63434
absE_L2Vel: 0.193801
absE_L2CurlVel: 1.2559
absE_L2Pre: 1.2919
absE_L2GradPre: 6.50734
N_L2Vel: 0.386695
N_L2CurlVel: 3.58359
N_L2Pre: 0.256434
N_L2GradPre: 2.28093
E_cHcurlVel: 0.667744
E_cHgradPre: 1.81966
E_cL2Vel: 0.718849
E_cL2CurlVel: 0.667296
E_cL2Pre: 1.90131
E_cL2GradPre: 1.81966
absE_cHcurlVel: 3.15993
absE_cHgradPre: 7.03363
absE_cL2Vel: 0.311271
absE_cL2CurlVel: 3.14456
absE_cL2Pre: 0.672216
absE_cL2GradPre: 7.00143
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.0100708
TprocDDRCore: 0.04
TwallModel: 0.100217
TprocModel: 0.42
TwallSolve: 0.0763317
TprocSolve: 0.17


==> outputs/ddr/voro-trigo-k0-sca1/results-3.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimXCurl: 4018
DimXGrad: 2011
E_HcurlVel: 0.162197
E_HgradPre: 1.21439
E_L2Vel: 0.267024
E_L2CurlVel: 0.160907
E_L2Pre: 1.99788
E_L2GradPre: 1.20454
absE_HcurlVel: 0.670824
absE_HgradPre: 3.73593
absE_L2Vel: 0.105801
absE_L2CurlVel: 0.662428
absE_L2Pre: 0.595171
absE_L2GradPre: 3.68822
N_L2Vel: 0.396222
N_L2CurlVel: 4.11684
N_L2Pre: 0.297902
N_L2GradPre: 3.06193
E_cHcurlVel: 0.468954
E_cHgradPre: 1.06954
E_cL2Vel: 0.503428
E_cL2CurlVel: 0.468652
E_cL2Pre: 0.774537
E_cL2GradPre: 1.06954
absE_cHcurlVel: 2.2192
absE_cHgradPre: 4.12432
absE_cL2Vel: 0.217991
absE_cL2CurlVel: 2.20847
absE_cL2Pre: 0.27384
absE_cL2GradPre: 4.11522
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.02308
TprocDDRCore: 0.16
TwallModel: 0.32125
TprocModel: 1.4
TwallSolve: 0.28866
TprocSolve: 0.7


==> outputs/ddr/voro-trigo-k0-sca1/results-4.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 0
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimXCurl: 8736
DimXGrad: 4370
E_HcurlVel: 0.0967153
E_HgradPre: 0.680103
E_L2Vel: 0.178992
E_L2CurlVel: 0.0956554
E_L2Pre: 1.01254
E_L2GradPre: 0.676378
absE_HcurlVel: 0.421112
absE_HgradPre: 2.28641
absE_L2Vel: 0.0735565
absE_L2CurlVel: 0.414639
absE_L2Pre: 0.321117
absE_L2GradPre: 2.26374
N_L2Vel: 0.410948
N_L2CurlVel: 4.33471
N_L2Pre: 0.317139
N_L2GradPre: 3.34686
E_cHcurlVel: 0.362844
E_cHgradPre: 0.692892
E_cL2Vel: 0.380906
E_cL2CurlVel: 0.362688
E_cL2Pre: 0.370817
E_cL2GradPre: 0.692892
absE_cHcurlVel: 1.71706
absE_cHgradPre: 2.66923
absE_cL2Vel: 0.164937
absE_cL2CurlVel: 1.70912
absE_cL2Pre: 0.131104
absE_cL2GradPre: 2.66601
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.0522708
TprocDDRCore: 0.35
TwallModel: 0.74919
TprocModel: 3.19
TwallSolve: 0.961293
TprocSolve: 2.55


==> outputs/ddr/voro-trigo-k0-sca1/results-5.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 0
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimXCurl: 16354
DimXGrad: 8179
E_HcurlVel: 0.0700592
E_HgradPre: 0.47182
E_L2Vel: 0.1323
E_L2CurlVel: 0.0692703
E_L2Pre: 0.623046
E_L2GradPre: 0.470284
absE_HcurlVel: 0.313866
absE_HgradPre: 1.6676
absE_L2Vel: 0.0551289
absE_L2CurlVel: 0.308986
absE_L2Pre: 0.204974
absE_L2GradPre: 1.65495
N_L2Vel: 0.416696
N_L2CurlVel: 4.46058
N_L2Pre: 0.328986
N_L2GradPre: 3.51906
E_cHcurlVel: 0.296151
E_cHgradPre: 0.522839
E_cL2Vel: 0.307523
E_cL2CurlVel: 0.296053
E_cL2Pre: 0.226864
E_cL2GradPre: 0.522839
absE_cHcurlVel: 1.40146
absE_cHgradPre: 2.0133
absE_cL2Vel: 0.133161
absE_cL2CurlVel: 1.39512
absE_cL2Pre: 0.0802086
absE_cL2GradPre: 2.0117
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.0999662
TprocDDRCore: 0.67
TwallModel: 1.44284
TprocModel: 6.25
TwallSolve: 2.46265
TprocSolve: 7.07


==> outputs/ddr/voro-trigo-k0-sca1/results-6.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 0
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimXCurl: 27546
DimXGrad: 13775
E_HcurlVel: 0.0546166
E_HgradPre: 0.370158
E_L2Vel: 0.10475
E_L2CurlVel: 0.0539824
E_L2Pre: 0.418879
E_L2GradPre: 0.36971
absE_HcurlVel: 0.248547
absE_HgradPre: 1.34412
absE_L2Vel: 0.0440696
absE_L2CurlVel: 0.244608
absE_L2Pre: 0.140741
absE_L2GradPre: 1.33673
N_L2Vel: 0.420712
N_L2CurlVel: 4.53126
N_L2Pre: 0.335995
N_L2GradPre: 3.61561
E_cHcurlVel: 0.250163
E_cHgradPre: 0.428699
E_cL2Vel: 0.257991
E_cL2CurlVel: 0.250095
E_cL2Pre: 0.15479
E_cL2GradPre: 0.428699
absE_cHcurlVel: 1.18383
absE_cHgradPre: 1.65039
absE_cL2Vel: 0.111713
absE_cL2CurlVel: 1.17855
absE_cL2Pre: 0.0547267
absE_cL2GradPre: 1.64948
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.203131
TprocDDRCore: 1.21
TwallModel: 2.51699
TprocModel: 11.16
TwallSolve: 5.79036
TprocSolve: 17.68


==> outputs/ddr/voro-trigo-k0-sca1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0112265     0.05          0.032572    0.12        0.0540035   0.08
0.0100708     0.04          0.100217    0.42        0.0763317   0.17
0.02308       0.16          0.32125     1.4         0.28866     0.7
0.0522708     0.35          0.74919     3.19        0.961293    2.55
0.0999662     0.67          1.44284     6.25        2.46265     7.07
0.203131      1.21          2.51699     11.16       5.79036     17.68


==> outputs/ddr/voro-trigo-k0-sca1e5/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
0    0.826611  0.632177    --     9.95553e-05  --     0.975158     --     0.944633      --     0.801184       10.2891         4.61469         363462
0    0.454124  0.352561    0.97   2.85294e-05  2.09   0.667744     0.63   0.661528      0.59   1.27077        6.50734         3.15993         254533
0    0.305313  0.162197    1.96   1.20454e-05  2.17   0.468954     0.89   0.472095      0.85   0.670824       3.68822         2.2192          181645
0    0.221382  0.0967153   1.61   6.76378e-06  1.80   0.362844     0.80   0.365624      0.80   0.421112       2.26374         1.71706         140679
0    0.176754  0.0700592   1.43   4.70284e-06  1.61   0.296151     0.90   0.297993      0.91   0.313866       1.65495         1.40146         114657
0    0.150004  0.0546166   1.52   3.6971e-06   1.47   0.250163     1.03   0.251319      1.04   0.248547       1.33673         1.18383         96698.6


==> outputs/ddr/voro-trigo-k0-sca1e5/results-1.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXCurl: 272
DimXGrad: 138
E_HcurlVel: 0.632177
E_HgradPre: 0.0171849
E_L2Vel: 1.11461
E_L2CurlVel: 0.620129
E_L2Pre: 0.0503257
E_L2GradPre: 9.95553e-05
absE_HcurlVel: 0.801184
absE_HgradPre: 1889.66
absE_L2Vel: 0.187347
absE_L2CurlVel: 0.778972
absE_L2Pre: 1889.63
absE_L2GradPre: 10.2891
N_L2Vel: 0.168083
N_L2CurlVel: 1.25615
N_L2Pre: 37548.1
N_L2GradPre: 103351
E_cHcurlVel: 0.975158
E_cHgradPre: 0.944633
E_cL2Vel: 1.01054
E_cL2CurlVel: 0.974854
E_cL2Pre: 0.869857
E_cL2GradPre: 0.944633
absE_cHcurlVel: 4.61469
absE_cHgradPre: 364760
absE_cL2Vel: 0.437578
absE_cL2CurlVel: 4.59389
absE_cL2Pre: 30754.1
absE_cL2GradPre: 363462
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallDDRCore: 0.00488538
TprocDDRCore: 0.01
TwallModel: 0.0301325
TprocModel: 0.11
TwallSolve: 0.0965333
TprocSolve: 0.16


==> outputs/ddr/voro-trigo-k0-sca1e5/results-2.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 0
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXCurl: 1352
DimXGrad: 678
E_HcurlVel: 0.352561
E_HgradPre: 0.00093977
E_L2Vel: 0.501174
E_L2CurlVel: 0.350459
E_L2Pre: 0.0084079
E_L2GradPre: 2.85294e-05
absE_HcurlVel: 1.27077
absE_HgradPre: 215.705
absE_L2Vel: 0.193801
absE_L2CurlVel: 1.2559
absE_L2Pre: 215.607
absE_L2GradPre: 6.50734
N_L2Vel: 0.386695
N_L2CurlVel: 3.58359
N_L2Pre: 25643.4
N_L2GradPre: 228093
E_cHcurlVel: 0.667744
E_cHgradPre: 0.661528
E_cL2Vel: 0.718849
E_cL2CurlVel: 0.667296
E_cL2Pre: 0.455519
E_cL2GradPre: 0.661528
absE_cHcurlVel: 3.15993
absE_cHgradPre: 255042
absE_cL2Vel: 0.311271
absE_cL2CurlVel: 3.14456
absE_cL2Pre: 16105
absE_cL2GradPre: 254533
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallDDRCore: 0.00816368
TprocDDRCore: 0.05
TwallModel: 0.102722
TprocModel: 0.41
TwallSolve: 0.079166
TprocSolve: 0.19


==> outputs/ddr/voro-trigo-k0-sca1e5/results-3.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimXCurl: 4018
DimXGrad: 2011
E_HcurlVel: 0.162197
E_HgradPre: 1.49781e-05
E_L2Vel: 0.267024
E_L2CurlVel: 0.160907
E_L2Pre: 9.27194e-05
E_L2GradPre: 1.20454e-05
absE_HcurlVel: 0.670824
absE_HgradPre: 4.60785
absE_L2Vel: 0.105801
absE_L2CurlVel: 0.662428
absE_L2Pre: 2.76213
absE_L2GradPre: 3.68822
N_L2Vel: 0.396222
N_L2CurlVel: 4.11684
N_L2Pre: 29790.2
N_L2GradPre: 306193
E_cHcurlVel: 0.468954
E_cHgradPre: 0.472095
E_cL2Vel: 0.503428
E_cL2CurlVel: 0.468652
E_cL2Pre: 0.227785
E_cL2GradPre: 0.472095
absE_cHcurlVel: 2.2192
absE_cHgradPre: 181824
absE_cL2Vel: 0.217991
absE_cL2CurlVel: 2.20847
absE_cL2Pre: 8053.43
absE_cL2GradPre: 181645
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallDDRCore: 0.0255674
TprocDDRCore: 0.17
TwallModel: 0.344809
TprocModel: 1.43
TwallSolve: 0.305823
TprocSolve: 0.77


==> outputs/ddr/voro-trigo-k0-sca1e5/results-4.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 0
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimXCurl: 8736
DimXGrad: 4370
E_HcurlVel: 0.0967153
E_HgradPre: 2.24775e-05
E_L2Vel: 0.178992
E_L2CurlVel: 0.0956554
E_L2Pre: 0.000227331
E_L2GradPre: 6.76378e-06
absE_HcurlVel: 0.421112
absE_HgradPre: 7.5566
absE_L2Vel: 0.0735565
absE_L2CurlVel: 0.414639
absE_L2Pre: 7.20956
absE_L2GradPre: 2.26374
N_L2Vel: 0.410948
N_L2CurlVel: 4.33471
N_L2Pre: 31713.9
N_L2GradPre: 334686
E_cHcurlVel: 0.362844
E_cHgradPre: 0.365624
E_cL2Vel: 0.380906
E_cL2CurlVel: 0.362688
E_cL2Pre: 0.140822
E_cL2GradPre: 0.365624
absE_cHcurlVel: 1.71706
absE_cHgradPre: 140767
absE_cL2Vel: 0.164937
absE_cL2CurlVel: 1.70912
absE_cL2Pre: 4978.8
absE_cL2GradPre: 140679
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallDDRCore: 0.0591463
TprocDDRCore: 0.4
TwallModel: 0.809991
TprocModel: 3.42
TwallSolve: 0.961405
TprocSolve: 2.62


==> outputs/ddr/voro-trigo-k0-sca1e5/results-5.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 0
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimXCurl: 16354
DimXGrad: 8179
E_HcurlVel: 0.0700592
E_HgradPre: 2.0411e-05
E_L2Vel: 0.1323
E_L2CurlVel: 0.0692703
E_L2Pre: 0.000213434
E_L2GradPre: 4.70284e-06
absE_HcurlVel: 0.313866
absE_HgradPre: 7.21407
absE_L2Vel: 0.0551289
absE_L2CurlVel: 0.308986
absE_L2Pre: 7.02168
absE_L2GradPre: 1.65495
N_L2Vel: 0.416696
N_L2CurlVel: 4.46058
N_L2Pre: 32898.6
N_L2GradPre: 351906
E_cHcurlVel: 0.296151
E_cHgradPre: 0.297993
E_cL2Vel: 0.307523
E_cL2CurlVel: 0.296053
E_cL2Pre: 0.0923203
E_cL2GradPre: 0.297993
absE_cHcurlVel: 1.40146
absE_cHgradPre: 114704
absE_cL2Vel: 0.133161
absE_cL2CurlVel: 1.39512
absE_cL2Pre: 3264.01
absE_cL2GradPre: 114657
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallDDRCore: 0.111193
TprocDDRCore: 0.74
TwallModel: 1.67213
TprocModel: 7.28
TwallSolve: 2.60139
TprocSolve: 7.56


==> outputs/ddr/voro-trigo-k0-sca1e5/results-6.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 0
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimXCurl: 27546
DimXGrad: 13775
E_HcurlVel: 0.0546166
E_HgradPre: 7.81335e-06
E_L2Vel: 0.10475
E_L2CurlVel: 0.0539824
E_L2Pre: 7.44817e-05
E_L2GradPre: 3.6971e-06
absE_HcurlVel: 0.248547
absE_HgradPre: 2.83718
absE_L2Vel: 0.0440696
absE_L2CurlVel: 0.244608
absE_L2Pre: 2.50255
absE_L2GradPre: 1.33673
N_L2Vel: 0.420712
N_L2CurlVel: 4.53126
N_L2Pre: 33599.5
N_L2GradPre: 361561
E_cHcurlVel: 0.250163
E_cHgradPre: 0.251319
E_cL2Vel: 0.257991
E_cL2CurlVel: 0.250095
E_cL2Pre: 0.0651207
E_cL2GradPre: 0.251319
absE_cHcurlVel: 1.18383
absE_cHgradPre: 96726
absE_cL2Vel: 0.111713
absE_cL2CurlVel: 1.17855
absE_cL2Pre: 2302.37
absE_cL2GradPre: 96698.6
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallDDRCore: 0.249847
TprocDDRCore: 1.34
TwallModel: 2.95959
TprocModel: 13.68
TwallSolve: 6.80352
TprocSolve: 20.5


==> outputs/ddr/voro-trigo-k0-sca1e5/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00488538    0.01          0.0301325   0.11        0.0965333   0.16
0.00816368    0.05          0.102722    0.41        0.079166    0.19
0.0255674     0.17          0.344809    1.43        0.305823    0.77
0.0591463     0.4           0.809991    3.42        0.961405    2.62
0.111193      0.74          1.67213     7.28        2.60139     7.56
0.249847      1.34          2.95959     13.68       6.80352     20.5


==> outputs/ddr/voro-trigo-k1-sca1/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
1    0.826611  0.436495    --     4.49521      --     0.701962     --     3.0741        --     1.64359        11.5409         3.32186         11.8281
1    0.454124  0.134951    1.96   0.796896     2.89   0.283342     1.51   0.808327      2.23   0.618312       2.93156         1.34084         3.11016
1    0.305313  0.0437649   2.84   0.295915     2.50   0.140571     1.77   0.323875      2.30   0.205463       1.12481         0.665215        1.24616
1    0.221382  0.0203735   2.38   0.155755     2.00   0.0838993    1.61   0.176117      1.90   0.0961385      0.596526        0.397032        0.677635
1    0.176754  0.0123013   2.24   0.0975457    2.08   0.0554258    1.84   0.111909      2.01   0.0581404      0.374558        0.262288        0.430586
1    0.150004  0.00836811  2.35   0.0665742    2.33   0.0393331    2.09   0.0772008     2.26   0.0395751      0.255891        0.186134        0.297041


==> outputs/ddr/voro-trigo-k1-sca1/results-1.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 1
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXCurl: 1138
DimXGrad: 599
E_HcurlVel: 0.436495
E_HgradPre: 4.51568
E_L2Vel: 0.678816
E_L2CurlVel: 0.432757
E_L2Pre: 5.47093
E_L2GradPre: 4.49521
absE_HcurlVel: 1.64359
absE_HgradPre: 11.7049
absE_L2Vel: 0.278574
absE_L2CurlVel: 1.61981
absE_L2Pre: 1.95299
absE_L2GradPre: 11.5409
N_L2Vel: 0.410383
N_L2CurlVel: 3.743
N_L2Pre: 0.356975
N_L2GradPre: 2.56737
E_cHcurlVel: 0.701962
E_cHgradPre: 3.0741
E_cL2Vel: 0.750053
E_cL2CurlVel: 0.701542
E_cL2Pre: 3.30426
E_cL2GradPre: 3.0741
absE_cHcurlVel: 3.32186
absE_cHgradPre: 11.8856
absE_cL2Vel: 0.324783
absE_cL2CurlVel: 3.30594
absE_cL2Pre: 1.16823
absE_cL2GradPre: 11.8281
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.0150778
TprocDDRCore: 0.08
TwallModel: 0.327401
TprocModel: 1.32
TwallSolve: 0.132417
TprocSolve: 0.22


==> outputs/ddr/voro-trigo-k1-sca1/results-2.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 1
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXCurl: 5604
DimXGrad: 2955
E_HcurlVel: 0.134951
E_HgradPre: 0.797569
E_L2Vel: 0.176136
E_L2CurlVel: 0.134514
E_L2Pre: 0.871397
E_L2GradPre: 0.796896
absE_HcurlVel: 0.618312
absE_HgradPre: 2.94678
absE_L2Vel: 0.0770261
absE_L2CurlVel: 0.613495
absE_L2Pre: 0.299091
absE_L2GradPre: 2.93156
N_L2Vel: 0.437311
N_L2CurlVel: 4.56083
N_L2Pre: 0.343232
N_L2GradPre: 3.67873
E_cHcurlVel: 0.283342
E_cHgradPre: 0.808327
E_cL2Vel: 0.308763
E_cL2CurlVel: 0.283118
E_cL2Pre: 0.435955
E_cL2GradPre: 0.808327
absE_cHcurlVel: 1.34084
absE_cHgradPre: 3.11397
absE_cL2Vel: 0.133698
absE_cL2CurlVel: 1.33416
absE_cL2Pre: 0.154133
absE_cL2GradPre: 3.11016
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.105726
TprocDDRCore: 0.66
TwallModel: 2.01673
TprocModel: 9.72
TwallSolve: 0.99253
TprocSolve: 2.23


==> outputs/ddr/voro-trigo-k1-sca1/results-3.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 1
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimXCurl: 16461
DimXGrad: 8723
E_HcurlVel: 0.0437649
E_HgradPre: 0.295617
E_L2Vel: 0.0672106
E_L2CurlVel: 0.043509
E_L2Pre: 0.258026
E_L2GradPre: 0.295915
absE_HcurlVel: 0.205463
absE_HgradPre: 1.12843
absE_L2Vel: 0.0291077
absE_L2CurlVel: 0.20339
absE_L2Pre: 0.0902786
absE_L2GradPre: 1.12481
N_L2Vel: 0.433082
N_L2CurlVel: 4.67467
N_L2Pre: 0.349881
N_L2GradPre: 3.80114
E_cHcurlVel: 0.140571
E_cHgradPre: 0.323875
E_cL2Vel: 0.148437
E_cL2CurlVel: 0.140502
E_cL2Pre: 0.110646
E_cL2GradPre: 0.323875
absE_cHcurlVel: 0.665215
absE_cHgradPre: 1.24677
absE_cL2Vel: 0.0642751
absE_cL2CurlVel: 0.662102
absE_cL2Pre: 0.0391194
absE_cL2GradPre: 1.24616
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.307232
TprocDDRCore: 2.05
TwallModel: 6.45087
TprocModel: 33.16
TwallSolve: 4.66127
TprocSolve: 12.05


==> outputs/ddr/voro-trigo-k1-sca1/results-4.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 1
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimXCurl: 35676
DimXGrad: 18931
E_HcurlVel: 0.0203735
E_HgradPre: 0.155572
E_L2Vel: 0.0417379
E_L2CurlVel: 0.0200945
E_L2Pre: 0.132167
E_L2GradPre: 0.155755
absE_HcurlVel: 0.0961385
absE_HgradPre: 0.598339
absE_L2Vel: 0.0180914
absE_L2CurlVel: 0.0944209
absE_L2Pre: 0.0465418
absE_L2GradPre: 0.596526
N_L2Vel: 0.433452
N_L2CurlVel: 4.69884
N_L2Pre: 0.352144
N_L2GradPre: 3.82991
E_cHcurlVel: 0.0838993
E_cHgradPre: 0.176117
E_cL2Vel: 0.0888446
E_cL2CurlVel: 0.0838563
E_cL2Pre: 0.0493987
E_cL2GradPre: 0.176117
absE_cHcurlVel: 0.397032
absE_cHgradPre: 0.67786
absE_cL2Vel: 0.0384708
absE_cL2CurlVel: 0.395163
absE_cL2Pre: 0.0174651
absE_cL2GradPre: 0.677635
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.696898
TprocDDRCore: 4.78
TwallModel: 14.797
TprocModel: 75.97
TwallSolve: 21.6433
TprocSolve: 67.34


==> outputs/ddr/voro-trigo-k1-sca1/results-5.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 1
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimXCurl: 66553
DimXGrad: 35371
E_HcurlVel: 0.0123013
E_HgradPre: 0.0973656
E_L2Vel: 0.0275527
E_L2CurlVel: 0.0120902
E_L2Pre: 0.0729708
E_L2GradPre: 0.0975457
absE_HcurlVel: 0.0581404
absE_HgradPre: 0.375442
absE_L2Vel: 0.0119349
absE_L2CurlVel: 0.0569022
absE_L2Pre: 0.0257519
absE_L2GradPre: 0.374558
N_L2Vel: 0.433168
N_L2CurlVel: 4.70647
N_L2Pre: 0.352907
N_L2GradPre: 3.83982
E_cHcurlVel: 0.0554258
E_cHgradPre: 0.111909
E_cL2Vel: 0.0579655
E_cL2CurlVel: 0.0554039
E_cL2Pre: 0.0264008
E_cL2GradPre: 0.111909
absE_cHcurlVel: 0.262288
absE_cHgradPre: 0.430687
absE_cL2Vel: 0.0250998
absE_cL2CurlVel: 0.261085
absE_cL2Pre: 0.0093341
absE_cL2GradPre: 0.430586
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 1.4392
TprocDDRCore: 9.38
TwallModel: 28.472
TprocModel: 150.8
TwallSolve: 73.7891
TprocSolve: 231.75


==> outputs/ddr/voro-trigo-k1-sca1/results-6.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 1
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimXCurl: 111787
DimXGrad: 59487
E_HcurlVel: 0.00836811
E_HgradPre: 0.0664202
E_L2Vel: 0.0197289
E_L2CurlVel: 0.00820523
E_L2Pre: 0.0445699
E_L2GradPre: 0.0665742
absE_HcurlVel: 0.0395751
absE_HgradPre: 0.256375
absE_L2Vel: 0.00854413
absE_L2CurlVel: 0.0386417
absE_L2Pre: 0.015743
absE_L2GradPre: 0.255891
N_L2Vel: 0.433076
N_L2CurlVel: 4.7094
N_L2Pre: 0.353221
N_L2GradPre: 3.84369
E_cHcurlVel: 0.0393331
E_cHgradPre: 0.0772008
E_cL2Vel: 0.0408425
E_cL2CurlVel: 0.0393201
E_cL2Pre: 0.0156973
E_cL2GradPre: 0.0772008
absE_cHcurlVel: 0.186134
absE_cHgradPre: 0.297093
absE_cL2Vel: 0.0176853
absE_cL2CurlVel: 0.185292
absE_cL2Pre: 0.00554984
absE_cL2GradPre: 0.297041
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 2.2249
TprocDDRCore: 16.17
TwallModel: 46.3534
TprocModel: 257
TwallSolve: 175.397
TprocSolve: 586.66


==> outputs/ddr/voro-trigo-k1-sca1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0150778     0.08          0.327401    1.32        0.132417    0.22
0.105726      0.66          2.01673     9.72        0.99253     2.23
0.307232      2.05          6.45087     33.16       4.66127     12.05
0.696898      4.78          14.797      75.97       21.6433     67.34
1.4392        9.38          28.472      150.8       73.7891     231.75
2.2249        16.17         46.3534     257         175.397     586.66


==> outputs/ddr/voro-trigo-k1-sca1e5/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
1    0.826611  0.436495    --     4.49521e-05  --     0.701962     --     0.666522      --     1.64359        11.5409         3.32186         256454
1    0.454124  0.134951    1.96   7.96896e-06  2.89   0.283342     1.51   0.268838      1.52   0.618312       2.93156         1.34084         103439
1    0.305313  0.0437649   2.84   2.95915e-06  2.50   0.140571     1.77   0.139062      1.66   0.205463       1.12481         0.665215        53506
1    0.221382  0.0203735   2.38   1.55755e-06  2.00   0.0838993    1.61   0.0834676     1.59   0.0961385      0.596526        0.397032        32115.4
1    0.176754  0.0123013   2.24   9.75457e-07  2.08   0.0554258    1.84   0.0552658     1.83   0.0581404      0.374558        0.262288        21264.3
1    0.150004  0.00836811  2.35   6.65742e-07  2.33   0.0393331    2.09   0.0392415     2.09   0.0395751      0.255891        0.186134        15098.7


==> outputs/ddr/voro-trigo-k1-sca1e5/results-1.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 1
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXCurl: 1138
DimXGrad: 599
E_HcurlVel: 0.436495
E_HgradPre: 4.51568e-05
E_L2Vel: 0.678816
E_L2CurlVel: 0.432757
E_L2Pre: 5.47093e-05
E_L2GradPre: 4.49521e-05
absE_HcurlVel: 1.64359
absE_HgradPre: 11.7049
absE_L2Vel: 0.278574
absE_L2CurlVel: 1.61981
absE_L2Pre: 1.95299
absE_L2GradPre: 11.5409
N_L2Vel: 0.410383
N_L2CurlVel: 3.743
N_L2Pre: 35697.5
N_L2GradPre: 256737
E_cHcurlVel: 0.701962
E_cHgradPre: 0.666522
E_cL2Vel: 0.750053
E_cL2CurlVel: 0.701542
E_cL2Pre: 0.497764
E_cL2GradPre: 0.666522
absE_cHcurlVel: 3.32186
absE_cHgradPre: 257057
absE_cL2Vel: 0.324783
absE_cL2CurlVel: 3.30594
absE_cL2Pre: 17598.6
absE_cL2GradPre: 256454
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallDDRCore: 0.0221846
TprocDDRCore: 0.1
TwallModel: 0.270532
TprocModel: 1.17
TwallSolve: 0.158497
TprocSolve: 0.24


==> outputs/ddr/voro-trigo-k1-sca1e5/results-2.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 1
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXCurl: 5604
DimXGrad: 2955
E_HcurlVel: 0.134951
E_HgradPre: 7.97569e-06
E_L2Vel: 0.176136
E_L2CurlVel: 0.134514
E_L2Pre: 8.71397e-06
E_L2GradPre: 7.96896e-06
absE_HcurlVel: 0.618312
absE_HgradPre: 2.94678
absE_L2Vel: 0.0770261
absE_L2CurlVel: 0.613495
absE_L2Pre: 0.299091
absE_L2GradPre: 2.93156
N_L2Vel: 0.437311
N_L2CurlVel: 4.56083
N_L2Pre: 34323.2
N_L2GradPre: 367873
E_cHcurlVel: 0.283342
E_cHgradPre: 0.268838
E_cL2Vel: 0.308763
E_cL2CurlVel: 0.283118
E_cL2Pre: 0.113495
E_cL2GradPre: 0.268838
absE_cHcurlVel: 1.34084
absE_cHgradPre: 103517
absE_cL2Vel: 0.133698
absE_cL2CurlVel: 1.33416
absE_cL2Pre: 4012.64
absE_cL2GradPre: 103439
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallDDRCore: 0.104673
TprocDDRCore: 0.54
TwallModel: 1.63944
TprocModel: 7.17
TwallSolve: 1.00831
TprocSolve: 2.26


==> outputs/ddr/voro-trigo-k1-sca1e5/results-3.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 1
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimXCurl: 16461
DimXGrad: 8723
E_HcurlVel: 0.0437649
E_HgradPre: 2.95617e-06
E_L2Vel: 0.0672106
E_L2CurlVel: 0.043509
E_L2Pre: 2.58026e-06
E_L2GradPre: 2.95915e-06
absE_HcurlVel: 0.205463
absE_HgradPre: 1.12843
absE_L2Vel: 0.0291077
absE_L2CurlVel: 0.20339
absE_L2Pre: 0.0902786
absE_L2GradPre: 1.12481
N_L2Vel: 0.433082
N_L2CurlVel: 4.67467
N_L2Pre: 34988.1
N_L2GradPre: 380114
E_cHcurlVel: 0.140571
E_cHgradPre: 0.139062
E_cL2Vel: 0.148437
E_cL2CurlVel: 0.140502
E_cL2Pre: 0.0403578
E_cL2GradPre: 0.139062
absE_cHcurlVel: 0.665215
absE_cHgradPre: 53525
absE_cL2Vel: 0.0642751
absE_cL2CurlVel: 0.662102
absE_cL2Pre: 1426.87
absE_cL2GradPre: 53506
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallDDRCore: 0.249521
TprocDDRCore: 1.76
TwallModel: 5.30463
TprocModel: 26.71
TwallSolve: 5.19143
TprocSolve: 13.3


==> outputs/ddr/voro-trigo-k1-sca1e5/results-4.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 1
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimXCurl: 35676
DimXGrad: 18931
E_HcurlVel: 0.0203735
E_HgradPre: 1.55572e-06
E_L2Vel: 0.0417379
E_L2CurlVel: 0.0200945
E_L2Pre: 1.32167e-06
E_L2GradPre: 1.55755e-06
absE_HcurlVel: 0.0961385
absE_HgradPre: 0.598339
absE_L2Vel: 0.0180914
absE_L2CurlVel: 0.0944209
absE_L2Pre: 0.0465418
absE_L2GradPre: 0.596526
N_L2Vel: 0.433452
N_L2CurlVel: 4.69884
N_L2Pre: 35214.4
N_L2GradPre: 382991
E_cHcurlVel: 0.0838993
E_cHgradPre: 0.0834676
E_cL2Vel: 0.0888446
E_cL2CurlVel: 0.0838563
E_cL2Pre: 0.0188629
E_cL2GradPre: 0.0834676
absE_cHcurlVel: 0.397032
absE_cHgradPre: 32122.3
absE_cL2Vel: 0.0384708
absE_cL2CurlVel: 0.395163
absE_cL2Pre: 666.904
absE_cL2GradPre: 32115.4
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallDDRCore: 0.656523
TprocDDRCore: 4.38
TwallModel: 14.0467
TprocModel: 73.27
TwallSolve: 19.3131
TprocSolve: 57.04


==> outputs/ddr/voro-trigo-k1-sca1e5/results-5.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 1
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimXCurl: 66553
DimXGrad: 35371
E_HcurlVel: 0.0123013
E_HgradPre: 9.73656e-07
E_L2Vel: 0.0275527
E_L2CurlVel: 0.0120902
E_L2Pre: 7.29708e-07
E_L2GradPre: 9.75457e-07
absE_HcurlVel: 0.0581404
absE_HgradPre: 0.375442
absE_L2Vel: 0.0119349
absE_L2CurlVel: 0.0569022
absE_L2Pre: 0.0257519
absE_L2GradPre: 0.374558
N_L2Vel: 0.433168
N_L2CurlVel: 4.70647
N_L2Pre: 35290.7
N_L2GradPre: 383982
E_cHcurlVel: 0.0554258
E_cHgradPre: 0.0552658
E_cL2Vel: 0.0579655
E_cL2CurlVel: 0.0554039
E_cL2Pre: 0.0100517
E_cL2GradPre: 0.0552658
absE_cHcurlVel: 0.262288
absE_cHgradPre: 21267.3
absE_cL2Vel: 0.0250998
absE_cL2CurlVel: 0.261085
absE_cL2Pre: 355.381
absE_cL2GradPre: 21264.3
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallDDRCore: 1.34094
TprocDDRCore: 9.3
TwallModel: 27.6792
TprocModel: 150.06
TwallSolve: 62.6036
TprocSolve: 200.03


==> outputs/ddr/voro-trigo-k1-sca1e5/results-6.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 1
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimXCurl: 111787
DimXGrad: 59487
E_HcurlVel: 0.00836811
E_HgradPre: 6.64202e-07
E_L2Vel: 0.0197289
E_L2CurlVel: 0.00820523
E_L2Pre: 4.45699e-07
E_L2GradPre: 6.65742e-07
absE_HcurlVel: 0.0395751
absE_HgradPre: 0.256375
absE_L2Vel: 0.00854413
absE_L2CurlVel: 0.0386417
absE_L2Pre: 0.015743
absE_L2GradPre: 0.255891
N_L2Vel: 0.433076
N_L2CurlVel: 4.7094
N_L2Pre: 35322.1
N_L2GradPre: 384369
E_cHcurlVel: 0.0393331
E_cHgradPre: 0.0392415
E_cL2Vel: 0.0408425
E_cL2CurlVel: 0.0393201
E_cL2Pre: 0.00597898
E_cL2GradPre: 0.0392415
absE_cHcurlVel: 0.186134
absE_cHgradPre: 15100.2
absE_cL2Vel: 0.0176853
absE_cL2CurlVel: 0.185292
absE_cL2Pre: 211.389
absE_cL2GradPre: 15098.7
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallDDRCore: 2.23764
TprocDDRCore: 16.07
TwallModel: 47.1386
TprocModel: 260.19
TwallSolve: 178.6
TprocSolve: 609.29


==> outputs/ddr/voro-trigo-k1-sca1e5/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0221846     0.1           0.270532    1.17        0.158497    0.24
0.104673      0.54          1.63944     7.17        1.00831     2.26
0.249521      1.76          5.30463     26.71       5.19143     13.3
0.656523      4.38          14.0467     73.27       19.3131     57.04
1.34094       9.3           27.6792     150.06      62.6036     200.03
2.23764       16.07         47.1386     260.19      178.6       609.29


==> outputs/ddr/voro-trigo-k2-sca1/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
2    0.826611  0.309917    --     2.13264      --     0.470226     --     1.96448       --     1.40864        7.40339         2.22522         7.55862
2    0.454124  0.0477402   3.12   0.327015     3.13   0.0958528    2.66   0.33771       2.94   0.225303       1.25261         0.453599        1.29939
2    0.305313  0.0119597   3.49   0.0990787    3.01   0.0311459    2.83   0.103544      2.98   0.0565796      0.381025        0.14739         0.398403
2    0.221382  0.00494882  2.75   0.0445932    2.48   0.0144509    2.39   0.0467754     2.47   0.0234176      0.171559        0.0683853       0.179975
2    0.176754  0.00233405  3.34   0.022116     3.11   0.00759598   2.86   0.0233475     3.09   0.0110451      0.085092        0.035946        0.0898329
2    0.150004  0.00131056  3.52   0.0125644    3.45   0.00450118   3.19   0.0133298     3.42   0.00620184     0.0483428       0.0213007       0.0512883


==> outputs/ddr/voro-trigo-k2-sca1/results-1.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 2
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXCurl: 2517
DimXGrad: 1276
E_HcurlVel: 0.309917
E_HgradPre: 2.13621
E_L2Vel: 0.418008
E_L2CurlVel: 0.308609
E_L2Pre: 2.48842
E_L2GradPre: 2.13264
absE_HcurlVel: 1.40864
absE_HgradPre: 7.45041
absE_L2Vel: 0.191666
absE_L2CurlVel: 1.39554
absE_L2Pre: 0.835775
absE_L2GradPre: 7.40339
N_L2Vel: 0.458522
N_L2CurlVel: 4.52203
N_L2Pre: 0.335866
N_L2GradPre: 3.47146
E_cHcurlVel: 0.470226
E_cHgradPre: 1.96448
E_cL2Vel: 0.452321
E_cL2CurlVel: 0.470374
E_cL2Pre: 1.33184
E_cL2GradPre: 1.96448
absE_cHcurlVel: 2.22522
absE_cHgradPre: 7.57327
absE_cL2Vel: 0.195861
absE_cL2CurlVel: 2.21659
absE_cL2Pre: 0.470876
absE_cL2GradPre: 7.55862
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.0982083
TprocDDRCore: 0.16
TwallModel: 2.48328
TprocModel: 3.23
TwallSolve: 0.347366
TprocSolve: 1.66


==> outputs/ddr/voro-trigo-k2-sca1/results-2.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 2
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXCurl: 12331
DimXGrad: 6282
E_HcurlVel: 0.0477402
E_HgradPre: 0.326489
E_L2Vel: 0.0679176
E_L2CurlVel: 0.0475312
E_L2Pre: 0.256778
E_L2GradPre: 0.327015
absE_HcurlVel: 0.225303
absE_HgradPre: 1.25587
absE_L2Vel: 0.0294835
absE_L2CurlVel: 0.223365
absE_L2Pre: 0.0904782
absE_L2GradPre: 1.25261
N_L2Vel: 0.434106
N_L2CurlVel: 4.69934
N_L2Pre: 0.352359
N_L2GradPre: 3.83043
E_cHcurlVel: 0.0958528
E_cHgradPre: 0.33771
E_cL2Vel: 0.0981047
E_cL2CurlVel: 0.0958336
E_cL2Pre: 0.111197
E_cL2GradPre: 0.33771
absE_cHcurlVel: 0.453599
absE_cHgradPre: 1.29998
absE_cL2Vel: 0.0424806
absE_cL2CurlVel: 0.451605
absE_cL2Pre: 0.0393139
absE_cL2GradPre: 1.29939
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.0857335
TprocDDRCore: 1.39
TwallModel: 3.03961
TprocModel: 31.75
TwallSolve: 2.85758
TprocSolve: 11.52


==> outputs/ddr/voro-trigo-k2-sca1/results-3.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 2
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimXCurl: 36007
DimXGrad: 18472
E_HcurlVel: 0.0119597
E_HgradPre: 0.0987971
E_L2Vel: 0.020182
E_L2CurlVel: 0.0118659
E_L2Pre: 0.0562236
E_L2GradPre: 0.0990787
absE_HcurlVel: 0.0565796
absE_HgradPre: 0.381542
absE_L2Vel: 0.00874187
absE_L2CurlVel: 0.0559002
absE_L2Pre: 0.0198684
absE_L2GradPre: 0.381025
N_L2Vel: 0.433153
N_L2CurlVel: 4.71099
N_L2Pre: 0.353382
N_L2GradPre: 3.84568
E_cHcurlVel: 0.0311459
E_cHgradPre: 0.103544
E_cL2Vel: 0.0326443
E_cL2CurlVel: 0.0311329
E_cL2Pre: 0.0229645
E_cL2GradPre: 0.103544
absE_cHcurlVel: 0.14739
absE_cHgradPre: 0.398485
absE_cL2Vel: 0.0141354
absE_cL2CurlVel: 0.146711
absE_cL2Pre: 0.00811918
absE_cL2GradPre: 0.398403
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.161164
TprocDDRCore: 3.09
TwallModel: 9.69535
TprocModel: 104.43
TwallSolve: 12.4987
TprocSolve: 81.51


==> outputs/ddr/voro-trigo-k2-sca1/results-4.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 2
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimXCurl: 77911
DimXGrad: 40046
E_HcurlVel: 0.00494882
E_HgradPre: 0.0444502
E_L2Vel: 0.00977525
E_L2CurlVel: 0.00488779
E_L2Pre: 0.0216304
E_L2GradPre: 0.0445932
absE_HcurlVel: 0.0234176
absE_HgradPre: 0.171729
absE_L2Vel: 0.00423331
absE_L2CurlVel: 0.0230318
absE_L2Pre: 0.00764664
absE_L2GradPre: 0.171559
N_L2Vel: 0.433064
N_L2CurlVel: 4.71211
N_L2Pre: 0.353513
N_L2GradPre: 3.84721
E_cHcurlVel: 0.0144509
E_cHgradPre: 0.0467754
E_cL2Vel: 0.0149464
E_cL2CurlVel: 0.0144467
E_cL2Pre: 0.00776202
E_cL2GradPre: 0.0467754
absE_cHcurlVel: 0.0683853
absE_cHgradPre: 0.179996
absE_cL2Vel: 0.00647199
absE_cL2CurlVel: 0.0680784
absE_cL2Pre: 0.00274429
absE_cL2GradPre: 0.179975
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.270783
TprocDDRCore: 6.26
TwallModel: 21.6139
TprocModel: 246.39
TwallSolve: 47.1521
TprocSolve: 400.17


==> outputs/ddr/voro-trigo-k2-sca1/results-5.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 2
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimXCurl: 145083
DimXGrad: 74732
E_HcurlVel: 0.00233405
E_HgradPre: 0.0220397
E_L2Vel: 0.00511581
E_L2CurlVel: 0.00229626
E_L2Pre: 0.00931501
E_L2GradPre: 0.022116
absE_HcurlVel: 0.0110451
absE_HgradPre: 0.0851557
absE_L2Vel: 0.00221528
absE_L2CurlVel: 0.0108207
absE_L2Pre: 0.00329324
absE_L2GradPre: 0.085092
N_L2Vel: 0.433027
N_L2CurlVel: 4.71231
N_L2Pre: 0.353542
N_L2GradPre: 3.84752
E_cHcurlVel: 0.00759598
E_cHgradPre: 0.0233475
E_cL2Vel: 0.00784089
E_cL2CurlVel: 0.00759388
E_cL2Pre: 0.00326076
E_cL2GradPre: 0.0233475
absE_cHcurlVel: 0.035946
absE_cHgradPre: 0.0898403
absE_cL2Vel: 0.00339521
absE_cL2CurlVel: 0.0357853
absE_cL2Pre: 0.00115285
absE_cL2GradPre: 0.0898329
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.483824
TprocDDRCore: 11.53
TwallModel: 44.6783
TprocModel: 505.19
TwallSolve: 146.76
TprocSolve: 1420.33


==> outputs/ddr/voro-trigo-k2-sca1/results-6.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 2
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimXCurl: 243345
DimXGrad: 125562
E_HcurlVel: 0.00131056
E_HgradPre: 0.0125191
E_L2Vel: 0.00302729
E_L2CurlVel: 0.00128634
E_L2Pre: 0.00471036
E_L2GradPre: 0.0125644
absE_HcurlVel: 0.00620184
absE_HgradPre: 0.0483715
absE_L2Vel: 0.00131087
absE_L2CurlVel: 0.00606172
absE_L2Pre: 0.00166534
absE_L2GradPre: 0.0483428
N_L2Vel: 0.433018
N_L2CurlVel: 4.71236
N_L2Pre: 0.353549
N_L2GradPre: 3.84761
E_cHcurlVel: 0.00450118
E_cHgradPre: 0.0133298
E_cL2Vel: 0.00463007
E_cL2CurlVel: 0.00450007
E_cL2Pre: 0.00158993
E_cL2GradPre: 0.0133298
absE_cHcurlVel: 0.0213007
absE_cHgradPre: 0.0512914
absE_cL2Vel: 0.00200488
absE_cL2CurlVel: 0.0212061
absE_cL2Pre: 0.000562124
absE_cL2GradPre: 0.0512883
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallDDRCore: 0.794132
TprocDDRCore: 19.07
TwallModel: 71.1082
TprocModel: 885.44
TwallSolve: 395.53
TprocSolve: 4278.87


==> outputs/ddr/voro-trigo-k2-sca1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0982083     0.16          2.48328     3.23        0.347366    1.66
0.0857335     1.39          3.03961     31.75       2.85758     11.52
0.161164      3.09          9.69535     104.43      12.4987     81.51
0.270783      6.26          21.6139     246.39      47.1521     400.17
0.483824      11.53         44.6783     505.19      146.76      1420.33
0.794132      19.07         71.1082     885.44      395.53      4278.87


==> outputs/ddr/voro-trigo-k2-sca1e5/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
2    0.826611  0.309917    --     2.13264e-05  --     0.470226     --     0.406461      --     1.40864        7.40339         2.22522         156392
2    0.454124  0.0477402   3.12   3.27015e-06  3.13   0.0958528    2.66   0.0895028     2.53   0.225303       1.25261         0.453599        34437.5
2    0.305313  0.0119597   3.49   9.90787e-07  3.01   0.0311459    2.83   0.0302531     2.73   0.0565796      0.381025        0.14739         11640.3
2    0.221382  0.00494881  2.75   4.45932e-07  2.48   0.0144509    2.39   0.0141379     2.37   0.0234176      0.171559        0.0683853       5439.77
2    0.176754  0.00233405  3.34   2.2116e-07   3.11   0.00759598   2.86   0.00748437    2.83   0.0110451      0.085092        0.035946        2879.72
2    0.150004  0.00131056  3.52   1.25644e-07  3.45   0.00450118   3.19   0.00445079    3.17   0.00620184     0.0483428       0.0213007       1712.51


==> outputs/ddr/voro-trigo-k2-sca1e5/results-1.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 2
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXCurl: 2517
DimXGrad: 1276
E_HcurlVel: 0.309917
E_HgradPre: 2.13621e-05
E_L2Vel: 0.418008
E_L2CurlVel: 0.308609
E_L2Pre: 2.48842e-05
E_L2GradPre: 2.13264e-05
absE_HcurlVel: 1.40864
absE_HgradPre: 7.45041
absE_L2Vel: 0.191666
absE_L2CurlVel: 1.39554
absE_L2Pre: 0.835775
absE_L2GradPre: 7.40339
N_L2Vel: 0.458522
N_L2CurlVel: 4.52203
N_L2Pre: 33586.6
N_L2GradPre: 347146
E_cHcurlVel: 0.470226
E_cHgradPre: 0.406461
E_cL2Vel: 0.452321
E_cL2CurlVel: 0.470374
E_cL2Pre: 0.244738
E_cL2GradPre: 0.406461
absE_cHcurlVel: 2.22522
absE_cHgradPre: 156631
absE_cL2Vel: 0.195861
absE_cL2CurlVel: 2.21659
absE_cL2Pre: 8652.79
absE_cL2GradPre: 156392
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallDDRCore: 0.0997265
TprocDDRCore: 0.16
TwallModel: 2.50444
TprocModel: 3.25
TwallSolve: 0.344347
TprocSolve: 1.6


==> outputs/ddr/voro-trigo-k2-sca1e5/results-2.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 2
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXCurl: 12331
DimXGrad: 6282
E_HcurlVel: 0.0477402
E_HgradPre: 3.26489e-06
E_L2Vel: 0.0679176
E_L2CurlVel: 0.0475312
E_L2Pre: 2.56778e-06
E_L2GradPre: 3.27015e-06
absE_HcurlVel: 0.225303
absE_HgradPre: 1.25587
absE_L2Vel: 0.0294835
absE_L2CurlVel: 0.223365
absE_L2Pre: 0.0904782
absE_L2GradPre: 1.25261
N_L2Vel: 0.434106
N_L2CurlVel: 4.69934
N_L2Pre: 35235.9
N_L2GradPre: 383043
E_cHcurlVel: 0.0958528
E_cHgradPre: 0.0895028
E_cL2Vel: 0.0981047
E_cL2CurlVel: 0.0958336
E_cL2Pre: 0.0298862
E_cL2GradPre: 0.0895028
absE_cHcurlVel: 0.453599
absE_cHgradPre: 34453.8
absE_cL2Vel: 0.0424806
absE_cL2CurlVel: 0.451605
absE_cL2Pre: 1056.64
absE_cL2GradPre: 34437.5
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallDDRCore: 0.0911871
TprocDDRCore: 1.32
TwallModel: 3.10171
TprocModel: 31.81
TwallSolve: 2.89323
TprocSolve: 11.66


==> outputs/ddr/voro-trigo-k2-sca1e5/results-3.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 2
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimXCurl: 36007
DimXGrad: 18472
E_HcurlVel: 0.0119597
E_HgradPre: 9.87971e-07
E_L2Vel: 0.020182
E_L2CurlVel: 0.0118659
E_L2Pre: 5.62236e-07
E_L2GradPre: 9.90787e-07
absE_HcurlVel: 0.0565796
absE_HgradPre: 0.381542
absE_L2Vel: 0.00874187
absE_L2CurlVel: 0.0559002
absE_L2Pre: 0.0198684
absE_L2GradPre: 0.381025
N_L2Vel: 0.433153
N_L2CurlVel: 4.71099
N_L2Pre: 35338.2
N_L2GradPre: 384568
E_cHcurlVel: 0.0311459
E_cHgradPre: 0.0302531
E_cL2Vel: 0.0326443
E_cL2CurlVel: 0.0311329
E_cL2Pre: 0.00671951
E_cL2GradPre: 0.0302531
absE_cHcurlVel: 0.14739
absE_cHgradPre: 11642.8
absE_cL2Vel: 0.0141354
absE_cL2CurlVel: 0.146711
absE_cL2Pre: 237.571
absE_cL2GradPre: 11640.3
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallDDRCore: 0.15852
TprocDDRCore: 3.01
TwallModel: 9.42086
TprocModel: 103.97
TwallSolve: 12.3861
TprocSolve: 80.3


==> outputs/ddr/voro-trigo-k2-sca1e5/results-4.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 2
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimXCurl: 77911
DimXGrad: 40046
E_HcurlVel: 0.00494881
E_HgradPre: 4.44502e-07
E_L2Vel: 0.00977525
E_L2CurlVel: 0.00488779
E_L2Pre: 2.16304e-07
E_L2GradPre: 4.45932e-07
absE_HcurlVel: 0.0234176
absE_HgradPre: 0.171729
absE_L2Vel: 0.00423331
absE_L2CurlVel: 0.0230318
absE_L2Pre: 0.00764664
absE_L2GradPre: 0.171559
N_L2Vel: 0.433064
N_L2CurlVel: 4.71211
N_L2Pre: 35351.3
N_L2GradPre: 384721
E_cHcurlVel: 0.0144509
E_cHgradPre: 0.0141379
E_cL2Vel: 0.0149464
E_cL2CurlVel: 0.0144467
E_cL2Pre: 0.00243297
E_cL2GradPre: 0.0141379
absE_cHcurlVel: 0.0683853
absE_cHgradPre: 5440.45
absE_cL2Vel: 0.00647199
absE_cL2CurlVel: 0.0680784
absE_cL2Pre: 86.0184
absE_cL2GradPre: 5439.77
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallDDRCore: 0.27166
TprocDDRCore: 6.36
TwallModel: 21.5529
TprocModel: 243.28
TwallSolve: 47.3611
TprocSolve: 401


==> outputs/ddr/voro-trigo-k2-sca1e5/results-5.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 2
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimXCurl: 145083
DimXGrad: 74732
E_HcurlVel: 0.00233405
E_HgradPre: 2.20397e-07
E_L2Vel: 0.00511581
E_L2CurlVel: 0.00229626
E_L2Pre: 9.31501e-08
E_L2GradPre: 2.2116e-07
absE_HcurlVel: 0.0110451
absE_HgradPre: 0.0851557
absE_L2Vel: 0.00221528
absE_L2CurlVel: 0.0108207
absE_L2Pre: 0.00329324
absE_L2GradPre: 0.085092
N_L2Vel: 0.433027
N_L2CurlVel: 4.71231
N_L2Pre: 35354.2
N_L2GradPre: 384752
E_cHcurlVel: 0.00759598
E_cHgradPre: 0.00748437
E_cL2Vel: 0.00784089
E_cL2CurlVel: 0.00759388
E_cL2Pre: 0.00103123
E_cL2GradPre: 0.00748437
absE_cHcurlVel: 0.035946
absE_cHgradPre: 2879.95
absE_cL2Vel: 0.00339521
absE_cL2CurlVel: 0.0357853
absE_cL2Pre: 36.4595
absE_cL2GradPre: 2879.72
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallDDRCore: 0.485829
TprocDDRCore: 11.46
TwallModel: 43.2598
TprocModel: 503.89
TwallSolve: 146.506
TprocSolve: 1418.24


==> outputs/ddr/voro-trigo-k2-sca1e5/results-6.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 2
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimXCurl: 243345
DimXGrad: 125562
E_HcurlVel: 0.00131056
E_HgradPre: 1.25191e-07
E_L2Vel: 0.00302729
E_L2CurlVel: 0.00128634
E_L2Pre: 4.71036e-08
E_L2GradPre: 1.25644e-07
absE_HcurlVel: 0.00620184
absE_HgradPre: 0.0483715
absE_L2Vel: 0.00131087
absE_L2CurlVel: 0.00606172
absE_L2Pre: 0.00166534
absE_L2GradPre: 0.0483428
N_L2Vel: 0.433018
N_L2CurlVel: 4.71236
N_L2Pre: 35354.9
N_L2GradPre: 384761
E_cHcurlVel: 0.00450118
E_cHgradPre: 0.00445079
E_cL2Vel: 0.00463007
E_cL2CurlVel: 0.00450007
E_cL2Pre: 0.000512909
E_cL2GradPre: 0.00445079
absE_cHcurlVel: 0.0213007
absE_cHgradPre: 1712.6
absE_cL2Vel: 0.00200488
absE_cL2CurlVel: 0.0212061
absE_cL2Pre: 18.1341
absE_cL2GradPre: 1712.51
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallDDRCore: 0.778512
TprocDDRCore: 19.15
TwallModel: 72.0187
TprocModel: 887.65
TwallSolve: 396.799
TprocSolve: 4290.75


==> outputs/ddr/voro-trigo-k2-sca1e5/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0997265     0.16          2.50444     3.25        0.344347    1.6
0.0911871     1.32          3.10171     31.81       2.89323     11.66
0.15852       3.01          9.42086     103.97      12.3861     80.3
0.27166       6.36          21.5529     243.28      47.3611     401
0.485829      11.46         43.2598     503.89      146.506     1418.24
0.778512      19.15         72.0187     887.65      396.799     4290.75


==> outputs/vem/tets-trigo-k0-sca1/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
0    0.558943  2.99009     --     2.28411      --     1.78806      --     1.95088       --     11.811         6.84303         8.46155         7.50632
0    0.499828  2.05856     3.34   2.31205      -0.11  1.47035      1.75   1.88455       0.31   9.03556        6.64425         6.95807         7.2511
0    0.39203   1.58489     1.08   1.92312      0.76   1.14471      1.03   1.80107       0.19   7.07409        6.45922         5.41704         6.92988
0    0.313068  1.01611     1.98   1.52099      1.04   0.694225     2.22   1.50203       0.81   4.58937        5.41499         3.28524         5.7793
0    0.256759  0.761002    1.46   1.28613      0.85   0.511727     1.54   1.29541       0.75   3.50109        4.71263         2.42162         4.98427


==> outputs/vem/tets-trigo-k0-sca1/results-1.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimVCurl: 1498
DimVGrad: 571
E_HcurlVel: 2.99009
E_HgradPre: 2.28597
E_L2Vel: 5.14977
E_L2CurlVel: 2.91667
E_L2Pre: 3.15982
E_L2GradPre: 2.28411
absE_HcurlVel: 11.811
absE_HgradPre: 6.85469
absE_L2Vel: 3.15626
absE_L2CurlVel: 11.3814
absE_L2Pre: 0.399683
absE_L2GradPre: 6.84303
N_L2Vel: 0.612894
N_L2CurlVel: 3.9022
N_L2Pre: 0.126489
N_L2GradPre: 2.99593
E_cHcurlVel: 1.78806
E_cHgradPre: 1.95088
E_cL2Vel: 3.27406
E_cL2CurlVel: 1.77021
E_cL2Pre: 1.5278
E_cL2GradPre: 1.95088
absE_cHcurlVel: 8.46155
absE_cHgradPre: 7.52573
absE_cL2Vel: 1.41771
absE_cL2CurlVel: 8.34194
absE_cL2Pre: 0.540157
absE_cL2GradPre: 7.50632
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallVEMCore: 0.0150405
TprocVEMCore: 0.18
TwallModel: 0.0825265
TprocModel: 0.81
TwallSolve: 0.0831737
TprocSolve: 0.25


==> outputs/vem/tets-trigo-k0-sca1/results-2.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimVCurl: 2765
DimVGrad: 1037
E_HcurlVel: 2.05856
E_HgradPre: 2.31306
E_L2Vel: 3.38911
E_L2CurlVel: 2.02348
E_L2Pre: 2.67813
E_L2GradPre: 2.31205
absE_HcurlVel: 9.03556
absE_HgradPre: 6.65568
absE_L2Vel: 2.07061
absE_L2CurlVel: 8.79511
absE_L2Pre: 0.389768
absE_L2GradPre: 6.64425
N_L2Vel: 0.610959
N_L2CurlVel: 4.34652
N_L2Pre: 0.145537
N_L2GradPre: 2.87375
E_cHcurlVel: 1.47035
E_cHgradPre: 1.88455
E_cL2Vel: 2.43124
E_cL2CurlVel: 1.45955
E_cL2Pre: 1.32486
E_cL2GradPre: 1.88455
absE_cHcurlVel: 6.95807
absE_cHgradPre: 7.26621
absE_cL2Vel: 1.05276
absE_cL2CurlVel: 6.87797
absE_cL2Pre: 0.468407
absE_cL2GradPre: 7.2511
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallVEMCore: 0.0154806
TprocVEMCore: 0.15
TwallModel: 0.0666501
TprocModel: 0.88
TwallSolve: 0.0574343
TprocSolve: 0.26


==> outputs/vem/tets-trigo-k0-sca1/results-3.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimVCurl: 5470
DimVGrad: 2034
E_HcurlVel: 1.58489
E_HgradPre: 1.92107
E_L2Vel: 2.44917
E_L2CurlVel: 1.56637
E_L2Pre: 1.26858
E_L2GradPre: 1.92312
absE_HcurlVel: 7.07409
absE_HgradPre: 6.46456
absE_L2Vel: 1.40271
absE_L2CurlVel: 6.93362
absE_L2Pre: 0.262653
absE_L2GradPre: 6.45922
N_L2Vel: 0.572728
N_L2CurlVel: 4.42655
N_L2Pre: 0.207045
N_L2GradPre: 3.35872
E_cHcurlVel: 1.14471
E_cHgradPre: 1.80107
E_cL2Vel: 1.81007
E_cL2CurlVel: 1.13744
E_cL2Pre: 0.991252
E_cL2GradPre: 1.80107
absE_cHcurlVel: 5.41704
absE_cHgradPre: 6.93874
absE_cL2Vel: 0.783781
absE_cL2CurlVel: 5.36004
absE_cL2Pre: 0.35046
absE_cL2GradPre: 6.92988
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallVEMCore: 0.0188185
TprocVEMCore: 0.34
TwallModel: 0.114115
TprocModel: 1.43
TwallSolve: 0.134098
TprocSolve: 0.49


==> outputs/vem/tets-trigo-k0-sca1/results-4.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimVCurl: 9912
DimVGrad: 3644
E_HcurlVel: 1.01611
E_HgradPre: 1.51794
E_L2Vel: 1.45432
E_L2CurlVel: 1.00906
E_L2Pre: 0.736058
E_L2GradPre: 1.52099
absE_HcurlVel: 4.58937
absE_HgradPre: 5.41832
absE_L2Vel: 0.749606
absE_L2CurlVel: 4.52774
absE_L2Pre: 0.189883
absE_L2GradPre: 5.41499
N_L2Vel: 0.515434
N_L2CurlVel: 4.48709
N_L2Pre: 0.257973
N_L2GradPre: 3.56018
E_cHcurlVel: 0.694225
E_cHgradPre: 1.50203
E_cL2Vel: 1.11242
E_cL2CurlVel: 0.689615
E_cL2Pre: 0.687579
E_cL2GradPre: 1.50203
absE_cHcurlVel: 3.28524
absE_cHgradPre: 5.78441
absE_cL2Vel: 0.481694
absE_cL2CurlVel: 3.24974
absE_cL2Pre: 0.243096
absE_cL2GradPre: 5.7793
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallVEMCore: 0.0338767
TprocVEMCore: 0.68
TwallModel: 0.184866
TprocModel: 2.39
TwallSolve: 0.201134
TprocSolve: 0.82


==> outputs/vem/tets-trigo-k0-sca1/results-5.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimVCurl: 18968
DimVGrad: 6891
E_HcurlVel: 0.761002
E_HgradPre: 1.28263
E_L2Vel: 0.995021
E_L2CurlVel: 0.757877
E_L2Pre: 0.432547
E_L2GradPre: 1.28613
absE_HcurlVel: 3.50109
absE_HgradPre: 4.71428
absE_L2Vel: 0.489195
absE_L2CurlVel: 3.46675
absE_L2Pre: 0.124498
absE_L2GradPre: 4.71263
N_L2Vel: 0.491643
N_L2CurlVel: 4.57429
N_L2Pre: 0.287825
N_L2GradPre: 3.66419
E_cHcurlVel: 0.511727
E_cHgradPre: 1.29541
E_cL2Vel: 0.772404
E_cL2CurlVel: 0.508958
E_cL2Pre: 0.485946
E_cL2GradPre: 1.29541
absE_cHcurlVel: 2.42162
absE_cHgradPre: 4.98723
absE_cL2Vel: 0.334461
absE_cL2CurlVel: 2.39841
absE_cL2Pre: 0.171808
absE_cL2GradPre: 4.98427
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallVEMCore: 0.0642414
TprocVEMCore: 1.31
TwallModel: 0.348783
TprocModel: 4.55
TwallSolve: 0.423313
TprocSolve: 1.64


==> outputs/vem/tets-trigo-k0-sca1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0825265     0.81          0.0831737   0.25
0.0666501     0.88          0.0574343   0.26
0.114115      1.43          0.134098    0.49
0.184866      2.39          0.201134    0.82
0.348783      4.55          0.423313    1.64


==> outputs/vem/tets-trigo-k0-sca1e5/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
0    0.558943  2.99009     --     2.28411e-05  --     1.78806      --     0.7106        --     11.811         6.84303         8.46155         273414
0    0.499828  2.05856     3.34   2.31205e-05  -0.11  1.47035      1.75   0.679474      0.40   9.03556        6.64425         6.95807         261438
0    0.39203   1.58489     1.08   1.92312e-05  0.76   1.14471      1.03   0.601988      0.50   7.07409        6.45922         5.41704         231624
0    0.313068  1.01611     1.98   1.52099e-05  1.04   0.694225     2.22   0.469265      1.11   4.58937        5.41499         3.28524         180557
0    0.256759  0.761002    1.46   1.28613e-05  0.85   0.511727     1.54   0.395571      0.86   3.50109        4.71263         2.42162         152202


==> outputs/vem/tets-trigo-k0-sca1e5/results-1.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimVCurl: 1498
DimVGrad: 571
E_HcurlVel: 2.99009
E_HgradPre: 0.00107006
E_L2Vel: 5.14977
E_L2CurlVel: 2.91667
E_L2Pre: 0.0253614
E_L2GradPre: 2.28411e-05
absE_HcurlVel: 11.811
absE_HgradPre: 320.868
absE_L2Vel: 3.15626
absE_L2CurlVel: 11.3814
absE_L2Pre: 320.795
absE_L2GradPre: 6.84303
N_L2Vel: 0.612894
N_L2CurlVel: 3.9022
N_L2Pre: 12648.9
N_L2GradPre: 299593
E_cHcurlVel: 1.78806
E_cHgradPre: 0.7106
E_cL2Vel: 3.27406
E_cL2CurlVel: 1.77021
E_cL2Pre: 0.831796
E_cL2GradPre: 0.7106
absE_cHcurlVel: 8.46155
absE_cHgradPre: 274991
absE_cL2Vel: 1.41771
absE_cL2CurlVel: 8.34194
absE_cL2Pre: 29408.4
absE_cL2GradPre: 273414
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallVEMCore: 0.0117177
TprocVEMCore: 0.17
TwallModel: 0.0605197
TprocModel: 0.79
TwallSolve: 0.07504
TprocSolve: 0.21


==> outputs/vem/tets-trigo-k0-sca1e5/results-2.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimVCurl: 2765
DimVGrad: 1037
E_HcurlVel: 2.05856
E_HgradPre: 0.00526571
E_L2Vel: 3.38911
E_L2CurlVel: 2.02348
E_L2Pre: 0.104108
E_L2GradPre: 2.31205e-05
absE_HcurlVel: 9.03556
absE_HgradPre: 1515.17
absE_L2Vel: 2.07061
absE_L2CurlVel: 8.79511
absE_L2Pre: 1515.16
absE_L2GradPre: 6.64425
N_L2Vel: 0.610959
N_L2CurlVel: 4.34652
N_L2Pre: 14553.7
N_L2GradPre: 287375
E_cHcurlVel: 1.47035
E_cHgradPre: 0.679474
E_cL2Vel: 2.43124
E_cL2CurlVel: 1.45955
E_cL2Pre: 0.735711
E_cL2GradPre: 0.679474
absE_cHcurlVel: 6.95807
absE_cHgradPre: 262729
absE_cL2Vel: 1.05276
absE_cL2CurlVel: 6.87797
absE_cL2Pre: 26011.3
absE_cL2GradPre: 261438
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallVEMCore: 0.0152099
TprocVEMCore: 0.16
TwallModel: 0.0876027
TprocModel: 1.04
TwallSolve: 0.100938
TprocSolve: 0.32


==> outputs/vem/tets-trigo-k0-sca1e5/results-3.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimVCurl: 5470
DimVGrad: 2034
E_HcurlVel: 1.58489
E_HgradPre: 8.24881e-05
E_L2Vel: 2.44917
E_L2CurlVel: 1.56637
E_L2Pre: 0.00130387
E_L2GradPre: 1.92312e-05
absE_HcurlVel: 7.07409
absE_HgradPre: 27.758
absE_L2Vel: 1.40271
absE_L2CurlVel: 6.93362
absE_L2Pre: 26.996
absE_L2GradPre: 6.45922
N_L2Vel: 0.572728
N_L2CurlVel: 4.42655
N_L2Pre: 20704.5
N_L2GradPre: 335872
E_cHcurlVel: 1.14471
E_cHgradPre: 0.601988
E_cL2Vel: 1.81007
E_cL2CurlVel: 1.13744
E_cL2Pre: 0.570273
E_cL2GradPre: 0.601988
absE_cHcurlVel: 5.41704
absE_cHgradPre: 232500
absE_cL2Vel: 0.783781
absE_cL2CurlVel: 5.36004
absE_cL2Pre: 20162.2
absE_cL2GradPre: 231624
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallVEMCore: 0.017813
TprocVEMCore: 0.32
TwallModel: 0.111018
TprocModel: 1.35
TwallSolve: 0.132489
TprocSolve: 0.51


==> outputs/vem/tets-trigo-k0-sca1e5/results-4.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimVCurl: 9912
DimVGrad: 3644
E_HcurlVel: 1.01611
E_HgradPre: 0.000494727
E_L2Vel: 1.45432
E_L2CurlVel: 1.00906
E_L2Pre: 0.0068422
E_L2GradPre: 1.52099e-05
absE_HcurlVel: 4.58937
absE_HgradPre: 176.593
absE_L2Vel: 0.749606
absE_L2CurlVel: 4.52774
absE_L2Pre: 176.51
absE_L2GradPre: 5.41499
N_L2Vel: 0.515434
N_L2CurlVel: 4.48709
N_L2Pre: 25797.3
N_L2GradPre: 356018
E_cHcurlVel: 0.694225
E_cHgradPre: 0.469265
E_cL2Vel: 1.11242
E_cL2CurlVel: 0.689615
E_cL2Pre: 0.423027
E_cL2GradPre: 0.469265
absE_cHcurlVel: 3.28524
absE_cHgradPre: 181175
absE_cL2Vel: 0.481694
absE_cL2CurlVel: 3.24974
absE_cL2Pre: 14956.2
absE_cL2GradPre: 180557
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallVEMCore: 0.0339472
TprocVEMCore: 0.68
TwallModel: 0.204004
TprocModel: 2.46
TwallSolve: 0.215333
TprocSolve: 0.82


==> outputs/vem/tets-trigo-k0-sca1e5/results-5.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimVCurl: 18968
DimVGrad: 6891
E_HcurlVel: 0.761002
E_HgradPre: 0.00110615
E_L2Vel: 0.995021
E_L2CurlVel: 0.757877
E_L2Pre: 0.0141243
E_L2GradPre: 1.28613e-05
absE_HcurlVel: 3.50109
absE_HgradPre: 406.561
absE_L2Vel: 0.489195
absE_L2CurlVel: 3.46675
absE_L2Pre: 406.533
absE_L2GradPre: 4.71263
N_L2Vel: 0.491643
N_L2CurlVel: 4.57429
N_L2Pre: 28782.5
N_L2GradPre: 366419
E_cHcurlVel: 0.511727
E_cHgradPre: 0.395571
E_cL2Vel: 0.772404
E_cL2CurlVel: 0.508958
E_cL2Pre: 0.325164
E_cL2GradPre: 0.395571
absE_cHcurlVel: 2.42162
absE_cHgradPre: 152635
absE_cL2Vel: 0.334461
absE_cL2CurlVel: 2.39841
absE_cL2Pre: 11496.3
absE_cL2GradPre: 152202
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallVEMCore: 0.0580009
TprocVEMCore: 1.31
TwallModel: 0.348881
TprocModel: 4.57
TwallSolve: 0.407705
TprocSolve: 1.67


==> outputs/vem/tets-trigo-k0-sca1e5/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0605197     0.79          0.07504     0.21
0.0876027     1.04          0.100938    0.32
0.111018      1.35          0.132489    0.51
0.204004      2.46          0.215333    0.82
0.348881      4.57          0.407705    1.67


==> outputs/vem/tets-trigo-k1-sca1/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
1    0.558943  2.38733     --     2.0212       --     0.960725     --     1.98667       --     11.3223        7.56685         4.54638         7.64401
1    0.499828  1.46156     4.39   1.17749      4.83   0.60805      4.09   1.19218       4.57   6.90378        4.50337         2.87744         4.58707
1    0.39203   0.90905     1.95   0.872844     1.23   0.38289      1.90   0.88275       1.24   4.30485        3.34674         1.81193         3.39651
1    0.313068  0.427787    3.35   0.52605      2.25   0.184718     3.24   0.534227      2.23   2.02429        2.02007         0.874128        2.05552
1    0.256759  0.257169    2.57   0.369225     1.79   0.111605     2.54   0.374531      1.79   1.21705        1.41966         0.528142        1.44106


==> outputs/vem/tets-trigo-k1-sca1/results-1.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 1
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimVCurl: 5780
DimVGrad: 2133
E_HcurlVel: 2.38733
E_HgradPre: 2.01653
E_L2Vel: 7.82788
E_L2CurlVel: 2.21071
E_L2Pre: 0.65983
E_L2GradPre: 2.0212
absE_HcurlVel: 11.3223
absE_HgradPre: 7.56895
absE_L2Vel: 4.45532
absE_L2CurlVel: 10.4089
absE_L2Pre: 0.178031
absE_L2GradPre: 7.56685
N_L2Vel: 0.56916
N_L2CurlVel: 4.70839
N_L2Pre: 0.269813
N_L2GradPre: 3.74374
E_cHcurlVel: 0.960725
E_cHgradPre: 1.98667
E_cL2Vel: 3.13061
E_cL2CurlVel: 0.920887
E_cL2Pre: 0.819248
E_cL2GradPre: 1.98667
absE_cHcurlVel: 4.54638
absE_cHgradPre: 7.6495
absE_cL2Vel: 1.35559
absE_cL2CurlVel: 4.33958
absE_cL2Pre: 0.289648
absE_cL2GradPre: 7.64401
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallVEMCore: 0.0380105
TprocVEMCore: 0.68
TwallModel: 0.301229
TprocModel: 2.7
TwallSolve: 0.235283
TprocSolve: 0.72


==> outputs/vem/tets-trigo-k1-sca1/results-2.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 1
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimVCurl: 10717
DimVGrad: 3899
E_HcurlVel: 1.46156
E_HgradPre: 1.17386
E_L2Vel: 4.69053
E_L2CurlVel: 1.38156
E_L2Pre: 0.309228
E_L2GradPre: 1.17749
absE_HcurlVel: 6.90378
absE_HgradPre: 4.5044
absE_L2Vel: 2.35727
absE_L2CurlVel: 6.48887
absE_L2Pre: 0.0965011
absE_L2GradPre: 4.50337
N_L2Vel: 0.50256
N_L2CurlVel: 4.69675
N_L2Pre: 0.312071
N_L2GradPre: 3.82454
E_cHcurlVel: 0.60805
E_cHgradPre: 1.19218
E_cL2Vel: 1.67323
E_cL2CurlVel: 0.590938
E_cL2Pre: 0.543499
E_cL2GradPre: 1.19218
absE_cHcurlVel: 2.87744
absE_cHgradPre: 4.5911
absE_cL2Vel: 0.72453
absE_cL2CurlVel: 2.78473
absE_cL2Pre: 0.192156
absE_cL2GradPre: 4.58707
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallVEMCore: 0.0348501
TprocVEMCore: 0.68
TwallModel: 0.421067
TprocModel: 3.65
TwallSolve: 0.384334
TprocSolve: 1.35


==> outputs/vem/tets-trigo-k1-sca1/results-3.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 1
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimVCurl: 21251
DimVGrad: 7677
E_HcurlVel: 0.90905
E_HgradPre: 0.869923
E_L2Vel: 2.81196
E_L2CurlVel: 0.869417
E_L2Pre: 0.189768
E_L2GradPre: 0.872844
absE_HcurlVel: 4.30485
absE_HgradPre: 3.3473
absE_L2Vel: 1.32203
absE_L2CurlVel: 4.09683
absE_L2Pre: 0.0611561
absE_L2GradPre: 3.34674
N_L2Vel: 0.470147
N_L2CurlVel: 4.71216
N_L2Pre: 0.322268
N_L2GradPre: 3.8343
E_cHcurlVel: 0.38289
E_cHgradPre: 0.88275
E_cL2Vel: 0.894963
E_cL2CurlVel: 0.375606
E_cL2Pre: 0.446168
E_cL2GradPre: 0.88275
absE_cHcurlVel: 1.81193
absE_cHgradPre: 3.40017
absE_cL2Vel: 0.38753
absE_cL2CurlVel: 1.77
absE_cL2Pre: 0.157744
absE_cL2GradPre: 3.39651
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallVEMCore: 0.0652156
TprocVEMCore: 1.47
TwallModel: 0.65939
TprocModel: 6.16
TwallSolve: 0.87967
TprocSolve: 3.04


==> outputs/vem/tets-trigo-k1-sca1/results-4.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 1
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimVCurl: 38631
DimVGrad: 13809
E_HcurlVel: 0.427787
E_HgradPre: 0.524168
E_L2Vel: 1.00278
E_L2CurlVel: 0.41906
E_L2Pre: 0.0915438
E_L2GradPre: 0.52605
absE_HcurlVel: 2.02429
absE_HgradPre: 2.0203
absE_L2Vel: 0.447783
absE_L2CurlVel: 1.97415
absE_L2Pre: 0.0302884
absE_L2GradPre: 2.02007
N_L2Vel: 0.446542
N_L2CurlVel: 4.71089
N_L2Pre: 0.330863
N_L2GradPre: 3.84007
E_cHcurlVel: 0.184718
E_cHgradPre: 0.534227
E_cL2Vel: 0.329464
E_cL2CurlVel: 0.183009
E_cL2Pre: 0.362736
E_cL2GradPre: 0.534227
absE_cHcurlVel: 0.874128
absE_cHgradPre: 2.05951
absE_cL2Vel: 0.142662
absE_cL2CurlVel: 0.862408
absE_cL2Pre: 0.128247
absE_cL2GradPre: 2.05552
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallVEMCore: 0.109173
TprocVEMCore: 2.47
TwallModel: 1.41551
TprocModel: 13.61
TwallSolve: 1.80598
TprocSolve: 6.02


==> outputs/vem/tets-trigo-k1-sca1/results-5.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 1
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimVCurl: 74170
DimVGrad: 26237
E_HcurlVel: 0.257169
E_HgradPre: 0.367826
E_L2Vel: 0.520317
E_L2CurlVel: 0.25368
E_L2Pre: 0.0533221
E_L2GradPre: 0.369225
absE_HcurlVel: 1.21705
absE_HgradPre: 1.41977
absE_L2Vel: 0.228823
absE_L2CurlVel: 1.19535
absE_L2Pre: 0.0180885
absE_L2GradPre: 1.41966
N_L2Vel: 0.439775
N_L2CurlVel: 4.71204
N_L2Pre: 0.339232
N_L2GradPre: 3.84497
E_cHcurlVel: 0.111605
E_cHgradPre: 0.374531
E_cL2Vel: 0.169421
E_cL2CurlVel: 0.110989
E_cL2Pre: 0.286341
E_cL2GradPre: 0.374531
absE_cHcurlVel: 0.528142
absE_cHgradPre: 1.44462
absE_cL2Vel: 0.0733613
absE_cL2CurlVel: 0.523022
absE_cL2Pre: 0.101237
absE_cL2GradPre: 1.44106
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallVEMCore: 0.189248
TprocVEMCore: 4.67
TwallModel: 2.45939
TprocModel: 23.53
TwallSolve: 3.88395
TprocSolve: 11.29


==> outputs/vem/tets-trigo-k1-sca1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.301229      2.7           0.235283    0.72
0.421067      3.65          0.384334    1.35
0.65939       6.16          0.87967     3.04
1.41551       13.61         1.80598     6.02
2.45939       23.53         3.88395     11.29


==> outputs/vem/tets-trigo-k1-sca1e5/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
1    0.558943  2.38733     --     2.0212e-05   --     0.960725     --     0.298087      --     11.3223        7.56685         4.54638         114694
1    0.499828  1.46156     4.39   1.17749e-05  4.83   0.60805      4.09   0.219358      2.74   6.90378        4.50337         2.87744         84401.3
1    0.39203   0.90905     1.95   8.72844e-06  1.23   0.38289      1.90   0.152879      1.49   4.30485        3.34674         1.81193         58822.6
1    0.313068  0.427787    3.35   5.2605e-06   2.25   0.184718     3.24   0.0981557     1.97   2.02429        2.02007         0.874128        37766.9
1    0.256759  0.257169    2.57   3.69225e-06  1.79   0.111605     2.54   0.0649958     2.08   1.21705        1.41966         0.528142        25008.1


==> outputs/vem/tets-trigo-k1-sca1e5/results-1.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 1
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimVCurl: 5780
DimVGrad: 2133
E_HcurlVel: 2.38733
E_HgradPre: 2.01653e-05
E_L2Vel: 7.82788
E_L2CurlVel: 2.21071
E_L2Pre: 6.5983e-06
E_L2GradPre: 2.0212e-05
absE_HcurlVel: 11.3223
absE_HgradPre: 7.56895
absE_L2Vel: 4.45532
absE_L2CurlVel: 10.4089
absE_L2Pre: 0.178031
absE_L2GradPre: 7.56685
N_L2Vel: 0.56916
N_L2CurlVel: 4.70839
N_L2Pre: 26981.3
N_L2GradPre: 374374
E_cHcurlVel: 0.960725
E_cHgradPre: 0.298087
E_cL2Vel: 3.13061
E_cL2CurlVel: 0.920887
E_cL2Pre: 0.646226
E_cL2GradPre: 0.298087
absE_cHcurlVel: 4.54638
absE_cHgradPre: 116947
absE_cL2Vel: 1.35559
absE_cL2CurlVel: 4.33958
absE_cL2Pre: 22847.5
absE_cL2GradPre: 114694
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallVEMCore: 0.0454425
TprocVEMCore: 0.64
TwallModel: 0.319277
TprocModel: 2.69
TwallSolve: 0.22978
TprocSolve: 0.72


==> outputs/vem/tets-trigo-k1-sca1e5/results-2.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 1
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimVCurl: 10717
DimVGrad: 3899
E_HcurlVel: 1.46156
E_HgradPre: 1.17386e-05
E_L2Vel: 4.69053
E_L2CurlVel: 1.38156
E_L2Pre: 3.09228e-06
E_L2GradPre: 1.17749e-05
absE_HcurlVel: 6.90378
absE_HgradPre: 4.5044
absE_L2Vel: 2.35727
absE_L2CurlVel: 6.48887
absE_L2Pre: 0.0965011
absE_L2GradPre: 4.50337
N_L2Vel: 0.50256
N_L2CurlVel: 4.69675
N_L2Pre: 31207.1
N_L2GradPre: 382454
E_cHcurlVel: 0.60805
E_cHgradPre: 0.219358
E_cL2Vel: 1.67323
E_cL2CurlVel: 0.590938
E_cL2Pre: 0.469991
E_cL2GradPre: 0.219358
absE_cHcurlVel: 2.87744
absE_cHgradPre: 86021.5
absE_cL2Vel: 0.72453
absE_cL2CurlVel: 2.78473
absE_cL2Pre: 16616.7
absE_cL2GradPre: 84401.3
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallVEMCore: 0.0347811
TprocVEMCore: 0.67
TwallModel: 0.421386
TprocModel: 3.58
TwallSolve: 0.381721
TprocSolve: 1.36


==> outputs/vem/tets-trigo-k1-sca1e5/results-3.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 1
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimVCurl: 21251
DimVGrad: 7677
E_HcurlVel: 0.90905
E_HgradPre: 8.69923e-06
E_L2Vel: 2.81196
E_L2CurlVel: 0.869417
E_L2Pre: 1.89768e-06
E_L2GradPre: 8.72844e-06
absE_HcurlVel: 4.30485
absE_HgradPre: 3.3473
absE_L2Vel: 1.32203
absE_L2CurlVel: 4.09683
absE_L2Pre: 0.0611561
absE_L2GradPre: 3.34674
N_L2Vel: 0.470147
N_L2CurlVel: 4.71216
N_L2Pre: 32226.8
N_L2GradPre: 383430
E_cHcurlVel: 0.38289
E_cHgradPre: 0.152879
E_cL2Vel: 0.894963
E_cL2CurlVel: 0.375606
E_cL2Pre: 0.411273
E_cL2GradPre: 0.152879
absE_cHcurlVel: 1.81193
absE_cHgradPre: 60593.2
absE_cL2Vel: 0.38753
absE_cL2CurlVel: 1.77
absE_cL2Pre: 14540.7
absE_cL2GradPre: 58822.6
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallVEMCore: 0.067493
TprocVEMCore: 1.53
TwallModel: 0.680193
TprocModel: 6.16
TwallSolve: 0.875296
TprocSolve: 3.03


==> outputs/vem/tets-trigo-k1-sca1e5/results-4.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 1
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimVCurl: 38631
DimVGrad: 13809
E_HcurlVel: 0.427787
E_HgradPre: 5.24168e-06
E_L2Vel: 1.00278
E_L2CurlVel: 0.41906
E_L2Pre: 9.15438e-07
E_L2GradPre: 5.2605e-06
absE_HcurlVel: 2.02429
absE_HgradPre: 2.0203
absE_L2Vel: 0.447783
absE_L2CurlVel: 1.97415
absE_L2Pre: 0.0302884
absE_L2GradPre: 2.02007
N_L2Vel: 0.446542
N_L2CurlVel: 4.71089
N_L2Pre: 33086.3
N_L2GradPre: 384007
E_cHcurlVel: 0.184718
E_cHgradPre: 0.0981557
E_cL2Vel: 0.329464
E_cL2CurlVel: 0.183009
E_cL2Pre: 0.352475
E_cL2GradPre: 0.0981557
absE_cHcurlVel: 0.874128
absE_cHgradPre: 39769.8
absE_cL2Vel: 0.142662
absE_cL2CurlVel: 0.862408
absE_cL2Pre: 12461.9
absE_cL2GradPre: 37766.9
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallVEMCore: 0.113853
TprocVEMCore: 2.66
TwallModel: 1.36608
TprocModel: 13.05
TwallSolve: 1.8156
TprocSolve: 6.01


==> outputs/vem/tets-trigo-k1-sca1e5/results-5.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 1
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimVCurl: 74170
DimVGrad: 26237
E_HcurlVel: 0.257169
E_HgradPre: 3.67826e-06
E_L2Vel: 0.520317
E_L2CurlVel: 0.25368
E_L2Pre: 5.33221e-07
E_L2GradPre: 3.69225e-06
absE_HcurlVel: 1.21705
absE_HgradPre: 1.41977
absE_L2Vel: 0.228823
absE_L2CurlVel: 1.19535
absE_L2Pre: 0.0180885
absE_L2GradPre: 1.41966
N_L2Vel: 0.439775
N_L2CurlVel: 4.71204
N_L2Pre: 33923.2
N_L2GradPre: 384497
E_cHcurlVel: 0.111605
E_cHgradPre: 0.0649958
E_cL2Vel: 0.169421
E_cL2CurlVel: 0.110989
E_cL2Pre: 0.281733
E_cL2GradPre: 0.0649958
absE_cHcurlVel: 0.528142
absE_cHgradPre: 26918.8
absE_cL2Vel: 0.0733613
absE_cL2CurlVel: 0.523022
absE_cL2Pre: 9960.78
absE_cL2GradPre: 25008.1
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallVEMCore: 0.215607
TprocVEMCore: 4.48
TwallModel: 2.47505
TprocModel: 23.7
TwallSolve: 3.88212
TprocSolve: 11.08


==> outputs/vem/tets-trigo-k1-sca1e5/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.319277      2.69          0.22978     0.72
0.421386      3.58          0.381721    1.36
0.680193      6.16          0.875296    3.03
1.36608       13.05         1.8156      6.01
2.47505       23.7          3.88212     11.08


==> outputs/vem/tets-trigo-k2-sca1/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
2    0.558943  0.880734    --     0.580927     --     0.36842      --     0.587194      --     4.16912        2.23221         1.74345         2.25932
2    0.499828  0.492111    5.21   0.445167     2.38   0.199532     5.49   0.449011      2.40   2.33024        1.71212         0.944235        1.72764
2    0.39203   0.244342    2.88   0.263995     2.15   0.104892     2.65   0.266343      2.15   1.15659        1.01563         0.496376        1.02479
2    0.313068  0.0849944   4.69   0.113831     3.74   0.0351986    4.85   0.114769      3.74   0.402227       0.437967        0.166568        0.441591
2    0.256759  0.0387576   3.96   0.0640302    2.90   0.0158318    4.03   0.064584      2.90   0.183413       0.246364        0.0749198       0.248497


==> outputs/vem/tets-trigo-k2-sca1/results-1.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 2
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimVCurl: 12998
DimVGrad: 4623
E_HcurlVel: 0.880734
E_HgradPre: 0.578657
E_L2Vel: 3.06038
E_L2CurlVel: 0.834181
E_L2Pre: 0.0978427
E_L2GradPre: 0.580927
absE_HcurlVel: 4.16912
absE_HgradPre: 2.23246
absE_L2Vel: 1.39014
absE_L2CurlVel: 3.93052
absE_L2Pre: 0.0338231
absE_L2GradPre: 2.23221
N_L2Vel: 0.454239
N_L2CurlVel: 4.71184
N_L2Pre: 0.345689
N_L2GradPre: 3.84249
E_cHcurlVel: 0.36842
E_cHgradPre: 0.587194
E_cL2Vel: 0.770859
E_cL2CurlVel: 0.363128
E_cL2Pre: 0.230534
E_cL2GradPre: 0.587194
absE_cHcurlVel: 1.74345
absE_cHgradPre: 2.26079
absE_cL2Vel: 0.333792
absE_cL2CurlVel: 1.7112
absE_cL2Pre: 0.0815062
absE_cL2GradPre: 2.25932
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallVEMCore: 0.0732707
TprocVEMCore: 1.19
TwallModel: 0.891583
TprocModel: 6.96
TwallSolve: 0.622247
TprocSolve: 2.46


==> outputs/vem/tets-trigo-k2-sca1/results-2.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 2
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimVCurl: 24167
DimVGrad: 8490
E_HcurlVel: 0.492111
E_HgradPre: 0.443398
E_L2Vel: 1.72316
E_L2CurlVel: 0.466959
E_L2Pre: 0.0686198
E_L2GradPre: 0.445167
absE_HcurlVel: 2.33024
absE_HgradPre: 1.71229
absE_L2Vel: 0.764033
absE_L2CurlVel: 2.20142
absE_L2Pre: 0.0238848
absE_L2GradPre: 1.71212
N_L2Vel: 0.443391
N_L2CurlVel: 4.71438
N_L2Pre: 0.348074
N_L2GradPre: 3.84602
E_cHcurlVel: 0.199532
E_cHgradPre: 0.449011
E_cL2Vel: 0.383991
E_cL2CurlVel: 0.197242
E_cL2Pre: 0.187931
E_cL2GradPre: 0.449011
absE_cHcurlVel: 0.944235
absE_cHgradPre: 1.72891
absE_cL2Vel: 0.166273
absE_cL2CurlVel: 0.92948
absE_cL2Pre: 0.0664435
absE_cL2GradPre: 1.72764
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallVEMCore: 0.0889982
TprocVEMCore: 1.82
TwallModel: 1.41115
TprocModel: 11.5
TwallSolve: 1.28743
TprocSolve: 4.91


==> outputs/vem/tets-trigo-k2-sca1/results-3.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 2
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimVCurl: 47986
DimVGrad: 16757
E_HcurlVel: 0.244342
E_HgradPre: 0.262922
E_L2Vel: 0.703552
E_L2CurlVel: 0.236567
E_L2Pre: 0.0347528
E_L2GradPre: 0.263995
absE_HcurlVel: 1.15659
absE_HgradPre: 1.0157
absE_L2Vel: 0.307354
absE_L2CurlVel: 1.11501
absE_L2Pre: 0.0122006
absE_L2GradPre: 1.01563
N_L2Vel: 0.43686
N_L2CurlVel: 4.7133
N_L2Pre: 0.351069
N_L2GradPre: 3.84715
E_cHcurlVel: 0.104892
E_cHgradPre: 0.266343
E_cL2Vel: 0.159945
E_cL2CurlVel: 0.104304
E_cL2Pre: 0.123269
E_cL2GradPre: 0.266343
absE_cHcurlVel: 0.496376
absE_cHgradPre: 1.02572
absE_cL2Vel: 0.0692582
absE_cL2CurlVel: 0.491521
absE_cL2Pre: 0.0435821
absE_cL2GradPre: 1.02479
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallVEMCore: 0.136773
TprocVEMCore: 3.41
TwallModel: 2.5506
TprocModel: 22.09
TwallSolve: 2.71242
TprocSolve: 7.78


==> outputs/vem/tets-trigo-k2-sca1/results-4.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 2
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimVCurl: 87408
DimVGrad: 30243
E_HcurlVel: 0.0849944
E_HgradPre: 0.113361
E_L2Vel: 0.18299
E_L2CurlVel: 0.0836752
E_L2Pre: 0.011296
E_L2GradPre: 0.113831
absE_HcurlVel: 0.402227
absE_HgradPre: 0.437985
absE_L2Vel: 0.0793778
absE_L2CurlVel: 0.394317
absE_L2Pre: 0.00398369
absE_L2GradPre: 0.437967
N_L2Vel: 0.433782
N_L2CurlVel: 4.71248
N_L2Pre: 0.352663
N_L2GradPre: 3.84751
E_cHcurlVel: 0.0351986
E_cHgradPre: 0.114769
E_cL2Vel: 0.0455418
E_cL2CurlVel: 0.0350983
E_cL2Pre: 0.0718065
E_cL2GradPre: 0.114769
absE_cHcurlVel: 0.166568
absE_cHgradPre: 0.442321
absE_cL2Vel: 0.0197202
absE_cL2CurlVel: 0.165397
absE_cL2Pre: 0.0253874
absE_cL2GradPre: 0.441591
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallVEMCore: 0.256733
TprocVEMCore: 5.81
TwallModel: 4.77557
TprocModel: 40.78
TwallSolve: 5.59714
TprocSolve: 15.43


==> outputs/vem/tets-trigo-k2-sca1/results-5.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 2
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimVCurl: 168153
DimVGrad: 57661
E_HcurlVel: 0.0387576
E_HgradPre: 0.063764
E_L2Vel: 0.070968
E_L2CurlVel: 0.0383703
E_L2Pre: 0.0052585
E_L2GradPre: 0.0640302
absE_HcurlVel: 0.183413
absE_HgradPre: 0.246371
absE_L2Vel: 0.0307459
absE_L2CurlVel: 0.180817
absE_L2Pre: 0.00185706
absE_L2GradPre: 0.246364
N_L2Vel: 0.433237
N_L2CurlVel: 4.71243
N_L2Pre: 0.353155
N_L2GradPre: 3.84762
E_cHcurlVel: 0.0158318
E_cHgradPre: 0.064584
E_cL2Vel: 0.0180531
E_cL2CurlVel: 0.0158117
E_cL2Pre: 0.0477488
E_cL2GradPre: 0.064584
absE_cHcurlVel: 0.0749198
absE_cHgradPre: 0.249069
absE_cL2Vel: 0.0078172
absE_cL2CurlVel: 0.0745109
absE_cL2Pre: 0.0168818
absE_cL2GradPre: 0.248497
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallVEMCore: 0.451172
TprocVEMCore: 11.14
TwallModel: 9.03179
TprocModel: 79.36
TwallSolve: 13.1207
TprocSolve: 39.23


==> outputs/vem/tets-trigo-k2-sca1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.891583      6.96          0.622247    2.46
1.41115       11.5          1.28743     4.91
2.5506        22.09         2.71242     7.78
4.77557       40.78         5.59714     15.43
9.03179       79.36         13.1207     39.23


==> outputs/vem/tets-trigo-k2-sca1e5/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
2    0.558943  0.880734    --     5.80927e-06  --     0.36842      --     0.0825508     --     4.16912        2.23221         1.74345         31762.6
2    0.499828  0.492111    5.21   4.45167e-06  2.38   0.199532     5.49   0.0584234     3.09   2.33024        1.71212         0.944235        22479.3
2    0.39203   0.244342    2.88   2.63995e-06  2.15   0.104892     2.65   0.0322334     2.45   1.15659        1.01563         0.496376        12402.3
2    0.313068  0.0849944   4.69   1.13831e-06  3.74   0.0351986    4.85   0.0144195     3.58   0.402227       0.437967        0.166568        5548.13
2    0.256759  0.0387576   3.96   6.40302e-07  2.90   0.0158318    4.03   0.00812583    2.89   0.183413       0.246364        0.0749198       3126.54


==> outputs/vem/tets-trigo-k2-sca1e5/results-1.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 2
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimVCurl: 12998
DimVGrad: 4623
E_HcurlVel: 0.880734
E_HgradPre: 5.78657e-06
E_L2Vel: 3.06038
E_L2CurlVel: 0.834181
E_L2Pre: 9.78427e-07
E_L2GradPre: 5.80927e-06
absE_HcurlVel: 4.16912
absE_HgradPre: 2.23246
absE_L2Vel: 1.39014
absE_L2CurlVel: 3.93052
absE_L2Pre: 0.0338231
absE_L2GradPre: 2.23221
N_L2Vel: 0.454239
N_L2CurlVel: 4.71184
N_L2Pre: 34568.9
N_L2GradPre: 384249
E_cHcurlVel: 0.36842
E_cHgradPre: 0.0825508
E_cL2Vel: 0.770859
E_cL2CurlVel: 0.363128
E_cL2Pre: 0.209747
E_cL2GradPre: 0.0825508
absE_cHcurlVel: 1.74345
absE_cHgradPre: 32616.8
absE_cL2Vel: 0.333792
absE_cL2CurlVel: 1.7112
absE_cL2Pre: 7415.69
absE_cL2GradPre: 31762.6
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallVEMCore: 0.0725254
TprocVEMCore: 1.11
TwallModel: 0.865109
TprocModel: 6.79
TwallSolve: 0.622058
TprocSolve: 2.5


==> outputs/vem/tets-trigo-k2-sca1e5/results-2.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 2
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimVCurl: 24167
DimVGrad: 8490
E_HcurlVel: 0.492111
E_HgradPre: 4.43398e-06
E_L2Vel: 1.72316
E_L2CurlVel: 0.466959
E_L2Pre: 6.86198e-07
E_L2GradPre: 4.45167e-06
absE_HcurlVel: 2.33024
absE_HgradPre: 1.71229
absE_L2Vel: 0.764033
absE_L2CurlVel: 2.20142
absE_L2Pre: 0.0238848
absE_L2GradPre: 1.71212
N_L2Vel: 0.443391
N_L2CurlVel: 4.71438
N_L2Pre: 34807.4
N_L2GradPre: 384602
E_cHcurlVel: 0.199532
E_cHgradPre: 0.0584234
E_cL2Vel: 0.383991
E_cL2CurlVel: 0.197242
E_cL2Pre: 0.175368
E_cL2GradPre: 0.0584234
absE_cHcurlVel: 0.944235
absE_cHgradPre: 23318.7
absE_cL2Vel: 0.166273
absE_cL2CurlVel: 0.92948
absE_cL2Pre: 6200.21
absE_cL2GradPre: 22479.3
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallVEMCore: 0.0844302
TprocVEMCore: 1.67
TwallModel: 1.45148
TprocModel: 11.57
TwallSolve: 1.30574
TprocSolve: 4.98


==> outputs/vem/tets-trigo-k2-sca1e5/results-3.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 2
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimVCurl: 47986
DimVGrad: 16757
E_HcurlVel: 0.244342
E_HgradPre: 2.62922e-06
E_L2Vel: 0.703552
E_L2CurlVel: 0.236567
E_L2Pre: 3.47528e-07
E_L2GradPre: 2.63995e-06
absE_HcurlVel: 1.15659
absE_HgradPre: 1.0157
absE_L2Vel: 0.307354
absE_L2CurlVel: 1.11501
absE_L2Pre: 0.0122006
absE_L2GradPre: 1.01563
N_L2Vel: 0.43686
N_L2CurlVel: 4.7133
N_L2Pre: 35106.9
N_L2GradPre: 384715
E_cHcurlVel: 0.104892
E_cHgradPre: 0.0322334
E_cL2Vel: 0.159945
E_cL2CurlVel: 0.104304
E_cL2Pre: 0.11834
E_cL2GradPre: 0.0322334
absE_cHcurlVel: 0.496376
absE_cHgradPre: 13089
absE_cL2Vel: 0.0692582
absE_cL2CurlVel: 0.491521
absE_cL2Pre: 4183.95
absE_cL2GradPre: 12402.3
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallVEMCore: 0.136391
TprocVEMCore: 3.45
TwallModel: 2.63345
TprocModel: 22.33
TwallSolve: 2.69785
TprocSolve: 7.78


==> outputs/vem/tets-trigo-k2-sca1e5/results-4.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 2
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimVCurl: 87408
DimVGrad: 30243
E_HcurlVel: 0.0849944
E_HgradPre: 1.13361e-06
E_L2Vel: 0.18299
E_L2CurlVel: 0.0836752
E_L2Pre: 1.1296e-07
E_L2GradPre: 1.13831e-06
absE_HcurlVel: 0.402227
absE_HgradPre: 0.437985
absE_L2Vel: 0.0793778
absE_L2CurlVel: 0.394317
absE_L2Pre: 0.00398369
absE_L2GradPre: 0.437967
N_L2Vel: 0.433782
N_L2CurlVel: 4.71248
N_L2Pre: 35266.3
N_L2GradPre: 384751
E_cHcurlVel: 0.0351986
E_cHgradPre: 0.0144195
E_cL2Vel: 0.0455418
E_cL2CurlVel: 0.0350983
E_cL2Pre: 0.0709169
E_cL2GradPre: 0.0144195
absE_cHcurlVel: 0.166568
absE_cHgradPre: 6088.37
absE_cL2Vel: 0.0197202
absE_cL2CurlVel: 0.165397
absE_cL2Pre: 2507.29
absE_cL2GradPre: 5548.13
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallVEMCore: 0.241842
TprocVEMCore: 5.84
TwallModel: 4.79187
TprocModel: 40.55
TwallSolve: 5.64279
TprocSolve: 15.61


==> outputs/vem/tets-trigo-k2-sca1e5/results-5.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 2
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimVCurl: 168153
DimVGrad: 57661
E_HcurlVel: 0.0387576
E_HgradPre: 6.3764e-07
E_L2Vel: 0.070968
E_L2CurlVel: 0.0383703
E_L2Pre: 5.2585e-08
E_L2GradPre: 6.40302e-07
absE_HcurlVel: 0.183413
absE_HgradPre: 0.246371
absE_L2Vel: 0.0307459
absE_L2CurlVel: 0.180817
absE_L2Pre: 0.00185706
absE_L2GradPre: 0.246364
N_L2Vel: 0.433237
N_L2CurlVel: 4.71243
N_L2Pre: 35315.5
N_L2GradPre: 384762
E_cHcurlVel: 0.0158318
E_cHgradPre: 0.00812583
E_cL2Vel: 0.0180531
E_cL2CurlVel: 0.0158117
E_cL2Pre: 0.047459
E_cL2GradPre: 0.00812583
absE_cHcurlVel: 0.0749198
absE_cHgradPre: 3548.33
absE_cL2Vel: 0.0078172
absE_cL2CurlVel: 0.0745109
absE_cL2Pre: 1677.93
absE_cL2GradPre: 3126.54
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallVEMCore: 0.439092
TprocVEMCore: 11.1
TwallModel: 8.98493
TprocModel: 79.54
TwallSolve: 13.2805
TprocSolve: 39.46


==> outputs/vem/tets-trigo-k2-sca1e5/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.865109      6.79          0.622058    2.5
1.45148       11.57         1.30574     4.98
2.63345       22.33         2.69785     7.78
4.79187       40.55         5.64279     15.61
8.98493       79.54         13.2805     39.46


==> outputs/vem/voro-trigo-k0-sca1/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
0    0.826611  9.53439     --     8.14396      --     1.41918      --     2.93024       --     15.5935        10.6923         6.71588         11.2746
0    0.454124  3.06763     1.89   1.60915      2.71   1.80214      -0.40  1.29664       1.36   11.6283        4.35248         8.52818         4.98902
0    0.305313  1.48054     1.83   0.884563     1.51   0.972066     1.55   0.884425      0.96   6.25972        2.89818         4.60005         3.40296
0    0.221382  0.946233    1.39   0.573072     1.35   0.610018     1.45   0.632174      1.04   4.1708         1.99895         2.88675         2.43238
0    0.176754  0.698795    1.35   0.407924     1.51   0.431291     1.54   0.483367      1.19   3.1551         1.47293         2.04097         1.85983
0    0.150004  0.562064    1.33   0.328344     1.32   0.334234     1.55   0.401103      1.14   2.57194        1.20843         1.58168         1.5433


==> outputs/vem/voro-trigo-k0-sca1/results-1.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimVCurl: 515
DimVGrad: 300
E_HcurlVel: 9.53439
E_HgradPre: 8.17115
E_L2Vel: 12.5752
E_L2CurlVel: 9.19638
E_L2Pre: 10.4235
E_L2GradPre: 8.14396
absE_HcurlVel: 15.5935
absE_HgradPre: 10.7846
absE_L2Vel: 6.03371
absE_L2CurlVel: 14.3789
absE_L2Pre: 1.40838
absE_L2GradPre: 10.6923
N_L2Vel: 0.479811
N_L2CurlVel: 1.56354
N_L2Pre: 0.135115
N_L2GradPre: 1.31291
E_cHcurlVel: 1.41918
E_cHgradPre: 2.93024
E_cL2Vel: 5.61457
E_cL2CurlVel: 1.32849
E_cL2Pre: 4.1146
E_cL2GradPre: 2.93024
absE_cHcurlVel: 6.71588
absE_cHgradPre: 11.368
absE_cL2Vel: 2.43118
absE_cL2CurlVel: 6.26038
absE_cL2Pre: 1.45473
absE_cL2GradPre: 11.2746
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallVEMCore: 0.0265916
TprocVEMCore: 0.04
TwallModel: 0.15852
TprocModel: 0.24
TwallSolve: 0.0716354
TprocSolve: 0.21


==> outputs/vem/voro-trigo-k0-sca1/results-2.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 0
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimVCurl: 2527
DimVGrad: 1478
E_HcurlVel: 3.06763
E_HgradPre: 1.60915
E_L2Vel: 3.64419
E_L2CurlVel: 3.04749
E_L2Pre: 1.6081
E_L2GradPre: 1.60915
absE_HcurlVel: 11.6283
absE_HgradPre: 4.36269
absE_L2Vel: 2.4259
absE_L2CurlVel: 11.3724
absE_L2Pre: 0.298232
absE_L2GradPre: 4.35248
N_L2Vel: 0.665689
N_L2CurlVel: 3.73172
N_L2Pre: 0.185456
N_L2GradPre: 2.70483
E_cHcurlVel: 1.80214
E_cHgradPre: 1.29664
E_cL2Vel: 2.6719
E_cL2CurlVel: 1.793
E_cL2Pre: 1.07686
E_cL2GradPre: 1.29664
absE_cHcurlVel: 8.52818
absE_cHgradPre: 5.00353
absE_cL2Vel: 1.15697
absE_cL2CurlVel: 8.44933
absE_cL2Pre: 0.380727
absE_cL2GradPre: 4.98902
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallVEMCore: 0.0142794
TprocVEMCore: 0.2
TwallModel: 0.251174
TprocModel: 2.66
TwallSolve: 0.194765
TprocSolve: 0.94


==> outputs/vem/voro-trigo-k0-sca1/results-3.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimVCurl: 7398
DimVGrad: 4362
E_HcurlVel: 1.48054
E_HgradPre: 0.88307
E_L2Vel: 1.85558
E_L2CurlVel: 1.47277
E_L2Pre: 0.599137
E_L2GradPre: 0.884563
absE_HcurlVel: 6.25972
absE_HgradPre: 2.90235
absE_L2Vel: 1.0534
absE_L2CurlVel: 6.17045
absE_L2Pre: 0.155454
absE_L2GradPre: 2.89818
N_L2Vel: 0.567692
N_L2CurlVel: 4.1897
N_L2Pre: 0.259462
N_L2GradPre: 3.2764
E_cHcurlVel: 0.972066
E_cHgradPre: 0.884425
E_cL2Vel: 1.56079
E_cL2CurlVel: 0.965568
E_cL2Pre: 0.671375
E_cL2GradPre: 0.884425
absE_cHcurlVel: 4.60005
absE_cHgradPre: 3.41123
absE_cL2Vel: 0.67584
absE_cL2CurlVel: 4.55013
absE_cL2Pre: 0.237367
absE_cL2GradPre: 3.40296
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallVEMCore: 0.0427199
TprocVEMCore: 0.87
TwallModel: 0.535415
TprocModel: 5.48
TwallSolve: 0.658541
TprocSolve: 3.62


==> outputs/vem/voro-trigo-k0-sca1/results-4.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 0
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimVCurl: 16019
DimVGrad: 9466
E_HcurlVel: 0.946233
E_HgradPre: 0.571643
E_L2Vel: 1.16212
E_L2CurlVel: 0.942852
E_L2Pre: 0.311573
E_L2GradPre: 0.573072
absE_HcurlVel: 4.1708
absE_HgradPre: 2.00105
absE_L2Vel: 0.602617
absE_L2CurlVel: 4.12703
absE_L2Pre: 0.0917018
absE_L2GradPre: 1.99895
N_L2Vel: 0.518548
N_L2CurlVel: 4.37718
N_L2Pre: 0.294319
N_L2GradPre: 3.48813
E_cHcurlVel: 0.610018
E_cHgradPre: 0.632174
E_cL2Vel: 0.987708
E_cL2CurlVel: 0.605828
E_cL2Pre: 0.459578
E_cL2GradPre: 0.632174
absE_cHcurlVel: 2.88675
absE_cHgradPre: 2.4378
absE_cL2Vel: 0.42769
absE_cL2CurlVel: 2.8549
absE_cL2Pre: 0.162485
absE_cL2GradPre: 2.43238
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallVEMCore: 0.0673678
TprocVEMCore: 1.43
TwallModel: 1.21186
TprocModel: 12.13
TwallSolve: 1.74789
TprocSolve: 9.01


==> outputs/vem/voro-trigo-k0-sca1/results-5.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 0
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimVCurl: 29854
DimVGrad: 17686
E_HcurlVel: 0.698795
E_HgradPre: 0.406628
E_L2Vel: 0.811173
E_L2CurlVel: 0.697346
E_L2Pre: 0.161511
E_L2GradPre: 0.407924
absE_HcurlVel: 3.1551
absE_HgradPre: 1.4738
absE_L2Vel: 0.397522
absE_L2CurlVel: 3.12996
absE_L2Pre: 0.0507761
absE_L2GradPre: 1.47293
N_L2Vel: 0.490058
N_L2CurlVel: 4.48839
N_L2Pre: 0.314381
N_L2GradPre: 3.61078
E_cHcurlVel: 0.431291
E_cHgradPre: 0.483367
E_cL2Vel: 0.690672
E_cL2CurlVel: 0.428433
E_cL2Pre: 0.339705
E_cL2GradPre: 0.483367
absE_cHcurlVel: 2.04097
absE_cHgradPre: 1.8637
absE_cL2Vel: 0.29907
absE_cL2CurlVel: 2.01894
absE_cL2Pre: 0.120104
absE_cL2GradPre: 1.85983
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallVEMCore: 0.109493
TprocVEMCore: 2.32
TwallModel: 2.26842
TprocModel: 23.52
TwallSolve: 3.93555
TprocSolve: 24.06


==> outputs/vem/voro-trigo-k0-sca1/results-6.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 0
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimVCurl: 50106
DimVGrad: 29744
E_HcurlVel: 0.562064
E_HgradPre: 0.327218
E_L2Vel: 0.603758
E_L2CurlVel: 0.561594
E_L2Pre: 0.112137
E_L2GradPre: 0.328344
absE_HcurlVel: 2.57194
absE_HgradPre: 1.20898
absE_L2Vel: 0.286468
absE_L2CurlVel: 2.55594
absE_L2Pre: 0.0364792
absE_L2GradPre: 1.20843
N_L2Vel: 0.474475
N_L2CurlVel: 4.55122
N_L2Pre: 0.32531
N_L2GradPre: 3.68037
E_cHcurlVel: 0.334234
E_cHgradPre: 0.401103
E_cL2Vel: 0.51886
E_cL2CurlVel: 0.332239
E_cL2Pre: 0.278308
E_cL2GradPre: 0.401103
absE_cHcurlVel: 1.58168
absE_cHgradPre: 1.54644
absE_cL2Vel: 0.224673
absE_cL2CurlVel: 1.56564
absE_cL2Pre: 0.0983967
absE_cL2GradPre: 1.5433
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallVEMCore: 0.153727
TprocVEMCore: 3.65
TwallModel: 3.83385
TprocModel: 39.71
TwallSolve: 8.65172
TprocSolve: 61.52


==> outputs/vem/voro-trigo-k0-sca1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.15852       0.24          0.0716354   0.21
0.251174      2.66          0.194765    0.94
0.535415      5.48          0.658541    3.62
1.21186       12.13         1.74789     9.01
2.26842       23.52         3.93555     24.06
3.83385       39.71         8.65172     61.52


==> outputs/vem/voro-trigo-k0-sca1e5/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
0    0.826611  9.53439     --     8.14396e-05  --     1.41918      --     0.921541      --     15.5935        10.6923         6.71588         354577
0    0.454124  3.06763     1.89   1.60915e-05  2.71   1.80214      -0.40  0.636538      0.62   11.6283        4.35248         8.52818         244918
0    0.305313  1.48054     1.83   8.84563e-06  1.51   0.972066     1.55   0.46251       0.80   6.25972        2.89818         4.60005         177958
0    0.221382  0.946233    1.39   5.73072e-06  1.35   0.610018     1.45   0.360358      0.78   4.1708         1.99895         2.88675         138653
0    0.176754  0.698795    1.35   4.07924e-06  1.51   0.431291     1.54   0.295062      0.89   3.1551         1.47293         2.04097         113529
0    0.150004  0.562064    1.33   3.28344e-06  1.32   0.334234     1.55   0.249481      1.02   2.57194        1.20843         1.58168         95991.6


==> outputs/vem/voro-trigo-k0-sca1e5/results-1.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimVCurl: 515
DimVGrad: 300
E_HcurlVel: 9.53439
E_HgradPre: 0.00389286
E_L2Vel: 12.5752
E_L2CurlVel: 9.19638
E_L2Pre: 0.0380183
E_L2GradPre: 8.14396e-05
absE_HcurlVel: 15.5935
absE_HgradPre: 513.796
absE_L2Vel: 6.03371
absE_L2CurlVel: 14.3789
absE_L2Pre: 513.685
absE_L2GradPre: 10.6923
N_L2Vel: 0.479811
N_L2CurlVel: 1.56354
N_L2Pre: 13511.5
N_L2GradPre: 131291
E_cHcurlVel: 1.41918
E_cHgradPre: 0.921541
E_cL2Vel: 5.61457
E_cL2CurlVel: 1.32849
E_cL2Pre: 1.01599
E_cL2GradPre: 0.921541
absE_cHcurlVel: 6.71588
absE_cHgradPre: 356391
absE_cL2Vel: 2.43118
absE_cL2CurlVel: 6.26038
absE_cL2Pre: 35920.8
absE_cL2GradPre: 354577
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallVEMCore: 0.0375335
TprocVEMCore: 0.06
TwallModel: 0.175819
TprocModel: 0.25
TwallSolve: 0.0675572
TprocSolve: 0.21


==> outputs/vem/voro-trigo-k0-sca1e5/results-2.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 0
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimVCurl: 2527
DimVGrad: 1478
E_HcurlVel: 3.06763
E_HgradPre: 0.000829784
E_L2Vel: 3.64419
E_L2CurlVel: 3.04749
E_L2Pre: 0.0121283
E_L2GradPre: 1.60915e-05
absE_HcurlVel: 11.6283
absE_HgradPre: 224.969
absE_L2Vel: 2.4259
absE_L2CurlVel: 11.3724
absE_L2Pre: 224.927
absE_L2GradPre: 4.35248
N_L2Vel: 0.665689
N_L2CurlVel: 3.73172
N_L2Pre: 18545.6
N_L2GradPre: 270483
E_cHcurlVel: 1.80214
E_cHgradPre: 0.636538
E_cL2Vel: 2.6719
E_cL2CurlVel: 1.793
E_cL2Pre: 0.680414
E_cL2GradPre: 0.636538
absE_cHcurlVel: 8.52818
absE_cHgradPre: 246096
absE_cL2Vel: 1.15697
absE_cL2CurlVel: 8.44933
absE_cL2Pre: 24056.3
absE_cL2GradPre: 244918
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallVEMCore: 0.0193796
TprocVEMCore: 0.25
TwallModel: 0.25611
TprocModel: 2.83
TwallSolve: 0.184578
TprocSolve: 0.9


==> outputs/vem/voro-trigo-k0-sca1e5/results-3.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimVCurl: 7398
DimVGrad: 4362
E_HcurlVel: 1.48054
E_HgradPre: 0.00105707
E_L2Vel: 1.85558
E_L2CurlVel: 1.47277
E_L2Pre: 0.0133897
E_L2GradPre: 8.84563e-06
absE_HcurlVel: 6.25972
absE_HgradPre: 347.423
absE_L2Vel: 1.0534
absE_L2CurlVel: 6.17045
absE_L2Pre: 347.411
absE_L2GradPre: 2.89818
N_L2Vel: 0.567692
N_L2CurlVel: 4.1897
N_L2Pre: 25946.2
N_L2GradPre: 327640
E_cHcurlVel: 0.972066
E_cHgradPre: 0.46251
E_cL2Vel: 1.56079
E_cL2CurlVel: 0.965568
E_cL2Pre: 0.491287
E_cL2GradPre: 0.46251
absE_cHcurlVel: 4.60005
absE_cHgradPre: 178803
absE_cL2Vel: 0.67584
absE_cL2CurlVel: 4.55013
absE_cL2Pre: 17369.6
absE_cL2GradPre: 177958
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallVEMCore: 0.0407325
TprocVEMCore: 0.78
TwallModel: 0.567965
TprocModel: 5.61
TwallSolve: 0.66191
TprocSolve: 3.68


==> outputs/vem/voro-trigo-k0-sca1e5/results-4.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 0
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimVCurl: 16019
DimVGrad: 9466
E_HcurlVel: 0.946233
E_HgradPre: 0.00033596
E_L2Vel: 1.16212
E_L2CurlVel: 0.942852
E_L2Pre: 0.00399521
E_L2GradPre: 5.73072e-06
absE_HcurlVel: 4.1708
absE_HgradPre: 117.604
absE_L2Vel: 0.602617
absE_L2CurlVel: 4.12703
absE_L2Pre: 117.587
absE_L2GradPre: 1.99895
N_L2Vel: 0.518548
N_L2CurlVel: 4.37718
N_L2Pre: 29431.9
N_L2GradPre: 348813
E_cHcurlVel: 0.610018
E_cHgradPre: 0.360358
E_cL2Vel: 0.987708
E_cL2CurlVel: 0.605828
E_cL2Pre: 0.376294
E_cL2GradPre: 0.360358
absE_cHcurlVel: 2.88675
absE_cHgradPre: 139290
absE_cL2Vel: 0.42769
absE_cL2CurlVel: 2.8549
absE_cL2Pre: 13304
absE_cL2GradPre: 138653
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallVEMCore: 0.0715591
TprocVEMCore: 1.47
TwallModel: 1.16774
TprocModel: 12.23
TwallSolve: 1.78396
TprocSolve: 9.38


==> outputs/vem/voro-trigo-k0-sca1e5/results-5.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 0
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimVCurl: 29854
DimVGrad: 17686
E_HcurlVel: 0.698795
E_HgradPre: 0.000323076
E_L2Vel: 0.811173
E_L2CurlVel: 0.697346
E_L2Pre: 0.00372439
E_L2GradPre: 4.07924e-06
absE_HcurlVel: 3.1551
absE_HgradPre: 117.097
absE_L2Vel: 0.397522
absE_L2CurlVel: 3.12996
absE_L2Pre: 117.088
absE_L2GradPre: 1.47293
N_L2Vel: 0.490058
N_L2CurlVel: 4.48839
N_L2Pre: 31438.1
N_L2GradPre: 361078
E_cHcurlVel: 0.431291
E_cHgradPre: 0.295062
E_cL2Vel: 0.690672
E_cL2CurlVel: 0.428433
E_cL2Pre: 0.306214
E_cL2GradPre: 0.295062
absE_cHcurlVel: 2.04097
absE_cHgradPre: 114044
absE_cL2Vel: 0.29907
absE_cL2CurlVel: 2.01894
absE_cL2Pre: 10826.3
absE_cL2GradPre: 113529
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallVEMCore: 0.11091
TprocVEMCore: 2.34
TwallModel: 2.25208
TprocModel: 23.26
TwallSolve: 3.9761
TprocSolve: 24.37


==> outputs/vem/voro-trigo-k0-sca1e5/results-6.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 0
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimVCurl: 50106
DimVGrad: 29744
E_HcurlVel: 0.562064
E_HgradPre: 0.000167446
E_L2Vel: 0.603758
E_L2CurlVel: 0.561594
E_L2Pre: 0.00190141
E_L2GradPre: 3.28344e-06
absE_HcurlVel: 2.57194
absE_HgradPre: 61.8667
absE_L2Vel: 0.286468
absE_L2CurlVel: 2.55594
absE_L2Pre: 61.8549
absE_L2GradPre: 1.20843
N_L2Vel: 0.474475
N_L2CurlVel: 4.55122
N_L2Pre: 32531
N_L2GradPre: 368037
E_cHcurlVel: 0.334234
E_cHgradPre: 0.249481
E_cL2Vel: 0.51886
E_cL2CurlVel: 0.332239
E_cL2Pre: 0.258289
E_cL2GradPre: 0.249481
absE_cHcurlVel: 1.58168
absE_cHgradPre: 96425
absE_cL2Vel: 0.224673
absE_cL2CurlVel: 1.56564
absE_cL2Pre: 9131.88
absE_cL2GradPre: 95991.6
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallVEMCore: 0.161561
TprocVEMCore: 3.82
TwallModel: 3.89897
TprocModel: 40.34
TwallSolve: 8.60153
TprocSolve: 60.75


==> outputs/vem/voro-trigo-k0-sca1e5/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.175819      0.25          0.0675572   0.21
0.25611       2.83          0.184578    0.9
0.567965      5.61          0.66191     3.68
1.16774       12.23         1.78396     9.38
2.25208       23.26         3.9761      24.37
3.89897       40.34         8.60153     60.75


==> outputs/vem/voro-trigo-k1-sca1/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
1    0.826611  7.19423     --     3.04373      --     1.9049       --     2.36799       --     28.4714        8.75821         9.01444         9.11119
1    0.454124  1.61075     2.50   1.14875      1.63   0.718241     1.63   1.13789       1.22   7.44974        4.25597         3.39889         4.37821
1    0.305313  0.600374    2.49   0.564054     1.79   0.231894     2.85   0.575435      1.72   2.82573        2.14894         1.09738         2.21407
1    0.221382  0.306271    2.09   0.321314     1.75   0.11457      2.19   0.330816      1.72   1.44657        1.23189         0.542175        1.27286
1    0.176754  0.186444    2.20   0.191934     2.29   0.0680756    2.31   0.199407      2.25   0.881558       0.737338        0.32215         0.76725
1    0.150004  0.126053    2.39   0.12634      2.55   0.0456897    2.43   0.132177      2.51   0.596263       0.485727        0.216215        0.508569


==> outputs/vem/voro-trigo-k1-sca1/results-1.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 1
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimVCurl: 1678
DimVGrad: 923
E_HcurlVel: 7.19423
E_HgradPre: 3.04864
E_L2Vel: 21.2918
E_L2CurlVel: 6.26364
E_L2Pre: 5.9132
E_L2GradPre: 3.04373
absE_HcurlVel: 28.4714
absE_HgradPre: 8.77747
absE_L2Vel: 14.6537
absE_L2CurlVel: 24.4108
absE_L2Pre: 0.581177
absE_L2GradPre: 8.75821
N_L2Vel: 0.688231
N_L2CurlVel: 3.89723
N_L2Pre: 0.0982847
N_L2GradPre: 2.87746
E_cHcurlVel: 1.9049
E_cHgradPre: 2.36799
E_cL2Vel: 11.5135
E_cL2CurlVel: 1.59374
E_cL2Pre: 1.90391
E_cL2GradPre: 2.36799
absE_cHcurlVel: 9.01444
absE_cHgradPre: 9.13602
absE_cL2Vel: 4.98549
absE_cL2CurlVel: 7.51033
absE_cL2Pre: 0.673132
absE_cL2GradPre: 9.11119
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallVEMCore: 0.0620635
TprocVEMCore: 0.11
TwallModel: 0.815319
TprocModel: 1.09
TwallSolve: 0.210258
TprocSolve: 0.8


==> outputs/vem/voro-trigo-k1-sca1/results-2.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 1
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimVCurl: 8204
DimVGrad: 4555
E_HcurlVel: 1.61075
E_HgradPre: 1.14587
E_L2Vel: 3.92778
E_L2CurlVel: 1.55186
E_L2Pre: 0.473413
E_L2GradPre: 1.14875
absE_HcurlVel: 7.44974
absE_HgradPre: 4.25816
absE_L2Vel: 2.17264
absE_L2CurlVel: 7.12589
absE_L2Pre: 0.136504
absE_L2GradPre: 4.25597
N_L2Vel: 0.553149
N_L2CurlVel: 4.59182
N_L2Pre: 0.28834
N_L2GradPre: 3.70488
E_cHcurlVel: 0.718241
E_cHgradPre: 1.13789
E_cL2Vel: 1.94284
E_cL2CurlVel: 0.698824
E_cL2Pre: 0.695662
E_cL2GradPre: 1.13789
absE_cHcurlVel: 3.39889
absE_cHgradPre: 4.38512
absE_cL2Vel: 0.841272
absE_cL2CurlVel: 3.29313
absE_cL2Pre: 0.245954
absE_cL2GradPre: 4.37821
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallVEMCore: 0.0539508
TprocVEMCore: 0.82
TwallModel: 1.18837
TprocModel: 9.79
TwallSolve: 1.46465
TprocSolve: 6.25


==> outputs/vem/voro-trigo-k1-sca1/results-3.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 1
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimVCurl: 23907
DimVGrad: 13425
E_HcurlVel: 0.600374
E_HgradPre: 0.562304
E_L2Vel: 1.28532
E_L2CurlVel: 0.589584
E_L2Pre: 0.173897
E_L2GradPre: 0.564054
absE_HcurlVel: 2.82573
absE_HgradPre: 2.14965
absE_L2Vel: 0.600188
absE_L2CurlVel: 2.76125
absE_L2Pre: 0.0550173
absE_L2GradPre: 2.14894
N_L2Vel: 0.466958
N_L2CurlVel: 4.68339
N_L2Pre: 0.316378
N_L2GradPre: 3.80982
E_cHcurlVel: 0.231894
E_cHgradPre: 0.575435
E_cL2Vel: 0.550213
E_cL2CurlVel: 0.227317
E_cL2Pre: 0.472708
E_cL2GradPre: 0.575435
absE_cHcurlVel: 1.09738
absE_cHgradPre: 2.22037
absE_cL2Vel: 0.238249
absE_cL2CurlVel: 1.07121
absE_cL2Pre: 0.167127
absE_cL2GradPre: 2.21407
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallVEMCore: 0.0910145
TprocVEMCore: 1.74
TwallModel: 3.61211
TprocModel: 28.51
TwallSolve: 5.92397
TprocSolve: 30.9


==> outputs/vem/voro-trigo-k1-sca1/results-4.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 1
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimVCurl: 51700
DimVGrad: 29123
E_HcurlVel: 0.306271
E_HgradPre: 0.32018
E_L2Vel: 0.529221
E_L2CurlVel: 0.303519
E_L2Pre: 0.0721228
E_L2GradPre: 0.321314
absE_HcurlVel: 1.44657
absE_HgradPre: 1.23212
absE_L2Vel: 0.236158
absE_L2CurlVel: 1.42716
absE_L2Pre: 0.0239053
absE_L2GradPre: 1.23189
N_L2Vel: 0.446237
N_L2CurlVel: 4.70204
N_L2Pre: 0.331453
N_L2GradPre: 3.83391
E_cHcurlVel: 0.11457
E_cHgradPre: 0.330816
E_cL2Vel: 0.222063
E_cL2CurlVel: 0.113229
E_cL2Pre: 0.354522
E_cL2GradPre: 0.330816
absE_cHcurlVel: 0.542175
absE_cHgradPre: 1.27902
absE_cL2Vel: 0.0961562
absE_cL2CurlVel: 0.53358
absE_cL2Pre: 0.125342
absE_cL2GradPre: 1.27286
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallVEMCore: 0.144327
TprocVEMCore: 3.32
TwallModel: 8.05238
TprocModel: 65.29
TwallSolve: 20.254
TprocSolve: 123.17


==> outputs/vem/voro-trigo-k1-sca1/results-5.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 1
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimVCurl: 96215
DimVGrad: 54385
E_HcurlVel: 0.186444
E_HgradPre: 0.191217
E_L2Vel: 0.266579
E_L2CurlVel: 0.185597
E_L2Pre: 0.0343358
E_L2GradPre: 0.191934
absE_HcurlVel: 0.881558
absE_HgradPre: 0.73743
absE_L2Vel: 0.116949
absE_L2CurlVel: 0.873766
absE_L2Pre: 0.0116257
absE_L2GradPre: 0.737338
N_L2Vel: 0.438704
N_L2CurlVel: 4.70787
N_L2Pre: 0.338588
N_L2GradPre: 3.84162
E_cHcurlVel: 0.0680756
E_cHgradPre: 0.199407
E_cL2Vel: 0.114974
E_cL2CurlVel: 0.0675411
E_cL2Pre: 0.289731
E_cL2GradPre: 0.199407
absE_cHcurlVel: 0.32215
absE_cHgradPre: 0.774057
absE_cL2Vel: 0.0497852
absE_cL2CurlVel: 0.31828
absE_cL2Pre: 0.102435
absE_cL2GradPre: 0.76725
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallVEMCore: 0.268232
TprocVEMCore: 5.88
TwallModel: 15.7223
TprocModel: 126.59
TwallSolve: 57.1172
TprocSolve: 445.89


==> outputs/vem/voro-trigo-k1-sca1/results-6.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 1
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimVCurl: 161301
DimVGrad: 91425
E_HcurlVel: 0.126053
E_HgradPre: 0.125851
E_L2Vel: 0.153357
E_L2CurlVel: 0.125794
E_L2Pre: 0.0182118
E_L2GradPre: 0.12634
absE_HcurlVel: 0.596263
absE_HgradPre: 0.485767
absE_L2Vel: 0.0668497
absE_L2CurlVel: 0.592504
absE_L2Pre: 0.00624373
absE_L2GradPre: 0.485727
N_L2Vel: 0.43591
N_L2CurlVel: 4.71012
N_L2Pre: 0.342839
N_L2GradPre: 3.84461
E_cHcurlVel: 0.0456897
E_cHgradPre: 0.132177
E_cL2Vel: 0.0693784
E_cL2CurlVel: 0.0454371
E_cL2Pre: 0.244954
E_cL2GradPre: 0.132177
absE_cHcurlVel: 0.216215
absE_cHgradPre: 0.515891
absE_cL2Vel: 0.0300417
absE_cL2CurlVel: 0.214117
absE_cL2Pre: 0.0866044
absE_cL2GradPre: 0.508569
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallVEMCore: 0.406913
TprocVEMCore: 9.79
TwallModel: 26.7981
TprocModel: 222.73
TwallSolve: 140.545
TprocSolve: 1308.97


==> outputs/vem/voro-trigo-k1-sca1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.815319      1.09          0.210258    0.8
1.18837       9.79          1.46465     6.25
3.61211       28.51         5.92397     30.9
8.05238       65.29         20.254      123.17
15.7223       126.59        57.1172     445.89
26.7981       222.73        140.545     1308.97


==> outputs/vem/voro-trigo-k1-sca1e5/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
1    0.826611  7.19423     --     3.04373e-05  --     1.9049       --     0.653076      --     28.4714        8.75821         9.01444         251281
1    0.454124  1.61075     2.50   1.14875e-05  1.63   0.718241     1.63   0.267363      1.49   7.44974        4.25597         3.39889         102872
1    0.305313  0.600374    2.49   5.64054e-06  1.79   0.231894     2.85   0.13844       1.66   2.82573        2.14894         1.09738         53266.8
1    0.221382  0.306271    2.09   3.21314e-06  1.75   0.11457      2.19   0.0832559     1.58   1.44657        1.23189         0.542175        32034
1    0.176754  0.186444    2.20   1.91934e-06  2.29   0.0680756    2.31   0.0551464     1.83   0.881558       0.737338        0.32215         21218.4
1    0.150004  0.126053    2.39   1.2634e-06   2.55   0.0456897    2.43   0.0391702     2.08   0.596263       0.485727        0.216215        15071.3


==> outputs/vem/voro-trigo-k1-sca1e5/results-1.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 1
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimVCurl: 1678
DimVGrad: 923
E_HcurlVel: 7.19423
E_HgradPre: 3.04864e-05
E_L2Vel: 21.2918
E_L2CurlVel: 6.26364
E_L2Pre: 5.9132e-05
E_L2GradPre: 3.04373e-05
absE_HcurlVel: 28.4714
absE_HgradPre: 8.77747
absE_L2Vel: 14.6537
absE_L2CurlVel: 24.4108
absE_L2Pre: 0.581177
absE_L2GradPre: 8.75821
N_L2Vel: 0.688231
N_L2CurlVel: 3.89723
N_L2Pre: 9828.47
N_L2GradPre: 287746
E_cHcurlVel: 1.9049
E_cHgradPre: 0.653076
E_cL2Vel: 11.5135
E_cL2CurlVel: 1.59374
E_cL2Pre: 0.960584
E_cL2GradPre: 0.653076
absE_cHcurlVel: 9.01444
absE_cHgradPre: 253565
absE_cL2Vel: 4.98549
absE_cL2CurlVel: 7.51033
absE_cL2Pre: 33961.8
absE_cL2GradPre: 251281
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallVEMCore: 0.0680539
TprocVEMCore: 0.11
TwallModel: 0.813007
TprocModel: 1.1
TwallSolve: 0.212138
TprocSolve: 0.79


==> outputs/vem/voro-trigo-k1-sca1e5/results-2.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 1
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimVCurl: 8204
DimVGrad: 4555
E_HcurlVel: 1.61075
E_HgradPre: 1.14587e-05
E_L2Vel: 3.92778
E_L2CurlVel: 1.55186
E_L2Pre: 4.73413e-06
E_L2GradPre: 1.14875e-05
absE_HcurlVel: 7.44974
absE_HgradPre: 4.25816
absE_L2Vel: 2.17264
absE_L2CurlVel: 7.12589
absE_L2Pre: 0.136504
absE_L2GradPre: 4.25597
N_L2Vel: 0.553149
N_L2CurlVel: 4.59182
N_L2Pre: 28834
N_L2GradPre: 370488
E_cHcurlVel: 0.718241
E_cHgradPre: 0.267363
E_cL2Vel: 1.94284
E_cL2CurlVel: 0.698824
E_cL2Pre: 0.578687
E_cL2GradPre: 0.267363
absE_cHcurlVel: 3.39889
absE_cHgradPre: 104887
absE_cL2Vel: 0.841272
absE_cL2CurlVel: 3.29313
absE_cL2Pre: 20459.7
absE_cL2GradPre: 102872
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallVEMCore: 0.0506011
TprocVEMCore: 0.8
TwallModel: 1.21802
TprocModel: 9.6
TwallSolve: 1.52347
TprocSolve: 6.51


==> outputs/vem/voro-trigo-k1-sca1e5/results-3.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 1
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimVCurl: 23907
DimVGrad: 13425
E_HcurlVel: 0.600374
E_HgradPre: 5.62304e-06
E_L2Vel: 1.28532
E_L2CurlVel: 0.589584
E_L2Pre: 1.73897e-06
E_L2GradPre: 5.64054e-06
absE_HcurlVel: 2.82573
absE_HgradPre: 2.14965
absE_L2Vel: 0.600188
absE_L2CurlVel: 2.76125
absE_L2Pre: 0.0550173
absE_L2GradPre: 2.14894
N_L2Vel: 0.466958
N_L2CurlVel: 4.68339
N_L2Pre: 31637.8
N_L2GradPre: 380982
E_cHcurlVel: 0.231894
E_cHgradPre: 0.13844
E_cL2Vel: 0.550213
E_cL2CurlVel: 0.227317
E_cL2Pre: 0.44636
E_cL2GradPre: 0.13844
absE_cHcurlVel: 1.09738
absE_cHgradPre: 55555.3
absE_cL2Vel: 0.238249
absE_cL2CurlVel: 1.07121
absE_cL2Pre: 15781.2
absE_cL2GradPre: 53266.8
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallVEMCore: 0.0917725
TprocVEMCore: 1.7
TwallModel: 3.80149
TprocModel: 28.7
TwallSolve: 5.77238
TprocSolve: 28.06


==> outputs/vem/voro-trigo-k1-sca1e5/results-4.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 1
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimVCurl: 51700
DimVGrad: 29123
E_HcurlVel: 0.306271
E_HgradPre: 3.2018e-06
E_L2Vel: 0.529221
E_L2CurlVel: 0.303519
E_L2Pre: 7.21228e-07
E_L2GradPre: 3.21314e-06
absE_HcurlVel: 1.44657
absE_HgradPre: 1.23212
absE_L2Vel: 0.236158
absE_L2CurlVel: 1.42716
absE_L2Pre: 0.0239053
absE_L2GradPre: 1.23189
N_L2Vel: 0.446237
N_L2CurlVel: 4.70204
N_L2Pre: 33145.3
N_L2GradPre: 383391
E_cHcurlVel: 0.11457
E_cHgradPre: 0.0832559
E_cL2Vel: 0.222063
E_cL2CurlVel: 0.113229
E_cL2Pre: 0.348014
E_cL2GradPre: 0.0832559
absE_cHcurlVel: 0.542175
absE_cHgradPre: 34315.7
absE_cL2Vel: 0.0961562
absE_cL2CurlVel: 0.53358
absE_cL2Pre: 12304.2
absE_cL2GradPre: 32034
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallVEMCore: 0.140813
TprocVEMCore: 3.29
TwallModel: 8.18667
TprocModel: 65.96
TwallSolve: 20.7711
TprocSolve: 128.49


==> outputs/vem/voro-trigo-k1-sca1e5/results-5.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 1
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimVCurl: 96215
DimVGrad: 54385
E_HcurlVel: 0.186444
E_HgradPre: 1.91217e-06
E_L2Vel: 0.266579
E_L2CurlVel: 0.185597
E_L2Pre: 3.43358e-07
E_L2GradPre: 1.91934e-06
absE_HcurlVel: 0.881558
absE_HgradPre: 0.73743
absE_L2Vel: 0.116949
absE_L2CurlVel: 0.873766
absE_L2Pre: 0.0116257
absE_L2GradPre: 0.737338
N_L2Vel: 0.438704
N_L2CurlVel: 4.70787
N_L2Pre: 33858.8
N_L2GradPre: 384162
E_cHcurlVel: 0.0680756
E_cHgradPre: 0.0551464
E_cL2Vel: 0.114974
E_cL2CurlVel: 0.0675411
E_cL2Pre: 0.287859
E_cL2GradPre: 0.0551464
absE_cHcurlVel: 0.32215
absE_cHgradPre: 23532.9
absE_cL2Vel: 0.0497852
absE_cL2CurlVel: 0.31828
absE_cL2Pre: 10177.4
absE_cL2GradPre: 21218.4
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallVEMCore: 0.247162
TprocVEMCore: 5.94
TwallModel: 16.1942
TprocModel: 128.47
TwallSolve: 57.2639
TprocSolve: 443.98


==> outputs/vem/voro-trigo-k1-sca1e5/results-6.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 1
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimVCurl: 161301
DimVGrad: 91425
E_HcurlVel: 0.126053
E_HgradPre: 1.25851e-06
E_L2Vel: 0.153357
E_L2CurlVel: 0.125794
E_L2Pre: 1.82118e-07
E_L2GradPre: 1.2634e-06
absE_HcurlVel: 0.596263
absE_HgradPre: 0.485767
absE_L2Vel: 0.0668497
absE_L2CurlVel: 0.592504
absE_L2Pre: 0.00624373
absE_L2GradPre: 0.485727
N_L2Vel: 0.43591
N_L2CurlVel: 4.71012
N_L2Pre: 34283.9
N_L2GradPre: 384461
E_cHcurlVel: 0.0456897
E_cHgradPre: 0.0391702
E_cL2Vel: 0.0693784
E_cL2CurlVel: 0.0454371
E_cL2Pre: 0.244317
E_cL2GradPre: 0.0391702
absE_cHcurlVel: 0.216215
absE_cHgradPre: 17371.2
absE_cL2Vel: 0.0300417
absE_cL2CurlVel: 0.214117
absE_cL2Pre: 8637.9
absE_cL2GradPre: 15071.3
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallVEMCore: 0.414675
TprocVEMCore: 9.82
TwallModel: 26.9339
TprocModel: 222.03
TwallSolve: 140.404
TprocSolve: 1302.44


==> outputs/vem/voro-trigo-k1-sca1e5/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.813007      1.1           0.212138    0.79
1.21802       9.6           1.52347     6.51
3.80149       28.7          5.77238     28.06
8.18667       65.96         20.7711     128.49
16.1942       128.47        57.2639     443.98
26.9339       222.03        140.404     1302.44


==> outputs/vem/voro-trigo-k2-sca1/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
2    0.826611  4.69731     --     2.99944      --     1.49192      --     2.77335       --     21.9074        10.5571         7.06012         10.6709
2    0.454124  0.691518    3.20   0.67272      2.50   0.238147     3.06   0.67595       2.36   3.26773        2.578           1.12697         2.60082
2    0.305313  0.157903    3.72   0.216863     2.85   0.0565419    3.62   0.218859      2.84   0.747139       0.834031        0.26757         0.842092
2    0.221382  0.0616064   2.93   0.0951172    2.56   0.0208761    3.10   0.0961512     2.56   0.29153        0.365941        0.0987909       0.369956
2    0.176754  0.0292412   3.31   0.0481745    3.02   0.00970918   3.40   0.0487503     3.02   0.138375       0.185353        0.0459462       0.187574
2    0.150004  0.0164246   3.51   0.0279537    3.32   0.00538186   3.60   0.0283052     3.31   0.0777251      0.107555        0.0254682       0.108908


==> outputs/vem/voro-trigo-k2-sca1/results-1.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 2
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimVCurl: 3408
DimVGrad: 1762
E_HcurlVel: 4.69731
E_HgradPre: 2.99629
E_L2Vel: 14.8992
E_L2CurlVel: 4.20348
E_L2Pre: 2.15356
E_L2GradPre: 2.99944
absE_HcurlVel: 21.9074
absE_HgradPre: 10.569
absE_L2Vel: 10.1919
absE_L2CurlVel: 19.3922
absE_L2Pre: 0.4999
absE_L2GradPre: 10.5571
N_L2Vel: 0.684054
N_L2CurlVel: 4.61337
N_L2Pre: 0.232127
N_L2GradPre: 3.51971
E_cHcurlVel: 1.49192
E_cHgradPre: 2.77335
E_cL2Vel: 6.7549
E_cL2CurlVel: 1.36358
E_cL2Pre: 1.60254
E_cL2GradPre: 2.77335
absE_cHcurlVel: 7.06012
absE_cHgradPre: 10.6859
absE_cL2Vel: 2.92496
absE_cL2CurlVel: 6.42572
absE_cL2Pre: 0.566584
absE_cL2GradPre: 10.6709
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallVEMCore: 0.110242
TprocVEMCore: 0.2
TwallModel: 3.09484
TprocModel: 3.82
TwallSolve: 0.547469
TprocSolve: 2.44


==> outputs/vem/voro-trigo-k2-sca1/results-2.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 2
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimVCurl: 16606
DimVGrad: 8682
E_HcurlVel: 0.691518
E_HgradPre: 0.670244
E_L2Vel: 2.20505
E_L2CurlVel: 0.661088
E_L2Pre: 0.178303
E_L2GradPre: 0.67272
absE_HcurlVel: 3.26773
absE_HgradPre: 2.57872
absE_L2Vel: 1.00491
absE_L2CurlVel: 3.10938
absE_L2Pre: 0.0609825
absE_L2GradPre: 2.578
N_L2Vel: 0.45573
N_L2CurlVel: 4.70342
N_L2Pre: 0.342017
N_L2GradPre: 3.8322
E_cHcurlVel: 0.238147
E_cHgradPre: 0.67595
E_cL2Vel: 0.626543
E_cL2CurlVel: 0.232118
E_cL2Pre: 0.306505
E_cL2GradPre: 0.67595
absE_cHcurlVel: 1.12697
absE_cHgradPre: 2.60308
absE_cL2Vel: 0.271301
absE_cL2CurlVel: 1.09383
absE_cL2Pre: 0.108366
absE_cL2GradPre: 2.60082
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallVEMCore: 0.0925717
TprocVEMCore: 1.43
TwallModel: 4.42488
TprocModel: 36.22
TwallSolve: 4.92998
TprocSolve: 18.27


==> outputs/vem/voro-trigo-k2-sca1/results-3.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 2
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimVCurl: 48205
DimVGrad: 25525
E_HcurlVel: 0.157903
E_HgradPre: 0.215993
E_L2Vel: 0.347839
E_L2CurlVel: 0.155278
E_L2Pre: 0.0360381
E_L2GradPre: 0.216863
absE_HcurlVel: 0.747139
absE_HgradPre: 0.834127
absE_L2Vel: 0.151625
absE_L2CurlVel: 0.731592
absE_L2Pre: 0.012632
absE_L2GradPre: 0.834031
N_L2Vel: 0.435905
N_L2CurlVel: 4.71149
N_L2Pre: 0.350519
N_L2GradPre: 3.84589
E_cHcurlVel: 0.0565419
E_cHgradPre: 0.218859
E_cL2Vel: 0.0986132
E_cL2CurlVel: 0.0560524
E_cL2Pre: 0.135521
E_cL2GradPre: 0.218859
absE_cHcurlVel: 0.26757
absE_cHgradPre: 0.843454
absE_cL2Vel: 0.0427008
absE_cL2CurlVel: 0.264141
absE_cL2Pre: 0.0479139
absE_cL2GradPre: 0.842092
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallVEMCore: 0.160845
TprocVEMCore: 3.12
TwallModel: 13.9785
TprocModel: 118.46
TwallSolve: 22.7271
TprocSolve: 143.22


==> outputs/vem/voro-trigo-k2-sca1/results-4.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 2
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimVCurl: 104134
DimVGrad: 55334
E_HcurlVel: 0.0616064
E_HgradPre: 0.0947254
E_L2Vel: 0.107009
E_L2CurlVel: 0.0610779
E_L2Pre: 0.0103834
E_L2GradPre: 0.0951172
absE_HcurlVel: 0.29153
absE_HgradPre: 0.365959
absE_L2Vel: 0.0464075
absE_L2CurlVel: 0.287812
absE_L2Pre: 0.00365941
absE_L2GradPre: 0.365941
N_L2Vel: 0.433678
N_L2CurlVel: 4.71222
N_L2Pre: 0.352428
N_L2GradPre: 3.84726
E_cHcurlVel: 0.0208761
E_cHgradPre: 0.0961512
E_cL2Vel: 0.0313471
E_cL2CurlVel: 0.0207653
E_cL2Pre: 0.0803947
E_cL2GradPre: 0.0961512
absE_cHcurlVel: 0.0987909
absE_cHgradPre: 0.371046
absE_cL2Vel: 0.0135737
absE_cL2CurlVel: 0.097854
absE_cL2Pre: 0.0284238
absE_cL2GradPre: 0.369956
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallVEMCore: 0.286328
TprocVEMCore: 6.75
TwallModel: 31.9391
TprocModel: 277.51
TwallSolve: 92.5368
TprocSolve: 733.39


==> outputs/vem/voro-trigo-k2-sca1/results-5.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 2
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimVCurl: 193569
DimVGrad: 103253
E_HcurlVel: 0.0292412
E_HgradPre: 0.0479745
E_L2Vel: 0.0414449
E_L2CurlVel: 0.0291163
E_L2Pre: 0.00420259
E_L2GradPre: 0.0481745
absE_HcurlVel: 0.138375
absE_HgradPre: 0.185359
absE_L2Vel: 0.0179538
absE_L2CurlVel: 0.137206
absE_L2Pre: 0.00148373
absE_L2GradPre: 0.185353
N_L2Vel: 0.433198
N_L2CurlVel: 4.71234
N_L2Pre: 0.353051
N_L2GradPre: 3.84754
E_cHcurlVel: 0.00970918
E_cHgradPre: 0.0487503
E_cL2Vel: 0.0132456
E_cL2CurlVel: 0.00967382
E_cL2Pre: 0.0534658
E_cL2GradPre: 0.0487503
absE_cHcurlVel: 0.0459462
absE_cHgradPre: 0.188524
absE_cL2Vel: 0.00573553
absE_cL2CurlVel: 0.0455868
absE_cL2Pre: 0.018903
absE_cL2GradPre: 0.187574
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallVEMCore: 0.528442
TprocVEMCore: 12.1
TwallModel: 57.9525
TprocModel: 554.34
TwallSolve: 270.933
TprocSolve: 2577.36


==> outputs/vem/voro-trigo-k2-sca1/results-6.txt <==
Solution: 0
PressureScaling: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 2
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimVCurl: 324207
DimVGrad: 173469
E_HcurlVel: 0.0164246
E_HgradPre: 0.0278373
E_L2Vel: 0.0202076
E_L2CurlVel: 0.0163889
E_L2Pre: 0.00203522
E_L2GradPre: 0.0279537
absE_HcurlVel: 0.0777251
absE_HgradPre: 0.107558
absE_L2Vel: 0.00875149
absE_L2CurlVel: 0.0772308
absE_L2Pre: 0.000719038
absE_L2GradPre: 0.107555
N_L2Vel: 0.433079
N_L2CurlVel: 4.71237
N_L2Pre: 0.353296
N_L2GradPre: 3.84761
E_cHcurlVel: 0.00538186
E_cHgradPre: 0.0283052
E_cL2Vel: 0.00694551
E_cL2CurlVel: 0.00536671
E_cL2Pre: 0.0381773
E_cL2GradPre: 0.0283052
absE_cHcurlVel: 0.0254682
absE_cHgradPre: 0.109742
absE_cL2Vel: 0.00300749
absE_cL2CurlVel: 0.02529
absE_cL2Pre: 0.0134977
absE_cL2GradPre: 0.108908
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TwallVEMCore: 0.856704
TprocVEMCore: 20.07
TwallModel: 105.979
TprocModel: 979.99
TwallSolve: 718.305
TprocSolve: 7641.51


==> outputs/vem/voro-trigo-k2-sca1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
3.09484       3.82          0.547469    2.44
4.42488       36.22         4.92998     18.27
13.9785       118.46        22.7271     143.22
31.9391       277.51        92.5368     733.39
57.9525       554.34        270.933     2577.36
105.979       979.99        718.305     7641.51


==> outputs/vem/voro-trigo-k2-sca1e5/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2GradPre  Rate2  E_cHcurlVel  Rate3  E_cL2GradPre  Rate4  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
2    0.826611  4.69731     --     2.99944e-05  --     1.49192      --     0.403718      --     21.9074        10.5571         7.06012         155336
2    0.454124  0.691518    3.20   6.7272e-06   2.50   0.238147     3.06   0.089342      2.52   3.26773        2.578           1.12697         34375.7
2    0.305313  0.157903    3.72   2.16863e-06  2.85   0.0565419    3.62   0.0302132     2.73   0.747139       0.834031        0.26757         11625
2    0.221382  0.0616064   2.93   9.51172e-07  2.56   0.0208761    3.10   0.0141275     2.36   0.29153        0.365941        0.0987909       5435.77
2    0.176754  0.0292412   3.31   4.81745e-07  3.02   0.00970918   3.40   0.0074791     2.83   0.138375       0.185353        0.0459462       2877.7
2    0.150004  0.0164246   3.51   2.79537e-07  3.32   0.00538186   3.60   0.00444796    3.17   0.0777251      0.107555        0.0254682       1711.42


==> outputs/vem/voro-trigo-k2-sca1e5/results-1.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 2
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimVCurl: 3408
DimVGrad: 1762
E_HcurlVel: 4.69731
E_HgradPre: 2.99629e-05
E_L2Vel: 14.8992
E_L2CurlVel: 4.20348
E_L2Pre: 2.15356e-05
E_L2GradPre: 2.99944e-05
absE_HcurlVel: 21.9074
absE_HgradPre: 10.569
absE_L2Vel: 10.1919
absE_L2CurlVel: 19.3922
absE_L2Pre: 0.4999
absE_L2GradPre: 10.5571
N_L2Vel: 0.684054
N_L2CurlVel: 4.61337
N_L2Pre: 23212.7
N_L2GradPre: 351971
E_cHcurlVel: 1.49192
E_cHgradPre: 0.403718
E_cL2Vel: 6.7549
E_cL2CurlVel: 1.36358
E_cL2Pre: 0.754279
E_cL2GradPre: 0.403718
absE_cHcurlVel: 7.06012
absE_cHgradPre: 157609
absE_cL2Vel: 2.92496
absE_cL2CurlVel: 6.42572
absE_cL2Pre: 26667.8
absE_cL2GradPre: 155336
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallVEMCore: 0.0997076
TprocVEMCore: 0.18
TwallModel: 3.14481
TprocModel: 3.81
TwallSolve: 0.561415
TprocSolve: 2.49


==> outputs/vem/voro-trigo-k2-sca1e5/results-2.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 2
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimVCurl: 16606
DimVGrad: 8682
E_HcurlVel: 0.691518
E_HgradPre: 6.70244e-06
E_L2Vel: 2.20505
E_L2CurlVel: 0.661088
E_L2Pre: 1.78303e-06
E_L2GradPre: 6.7272e-06
absE_HcurlVel: 3.26773
absE_HgradPre: 2.57872
absE_L2Vel: 1.00491
absE_L2CurlVel: 3.10938
absE_L2Pre: 0.0609825
absE_L2GradPre: 2.578
N_L2Vel: 0.45573
N_L2CurlVel: 4.70342
N_L2Pre: 34201.7
N_L2GradPre: 383220
E_cHcurlVel: 0.238147
E_cHgradPre: 0.089342
E_cL2Vel: 0.626543
E_cL2CurlVel: 0.232118
E_cL2Pre: 0.253366
E_cL2GradPre: 0.089342
absE_cHcurlVel: 1.12697
absE_cHgradPre: 35523.6
absE_cL2Vel: 0.271301
absE_cL2CurlVel: 1.09383
absE_cL2Pre: 8957.83
absE_cL2GradPre: 34375.7
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallVEMCore: 0.115817
TprocVEMCore: 1.51
TwallModel: 4.41172
TprocModel: 35.99
TwallSolve: 4.90728
TprocSolve: 18.42


==> outputs/vem/voro-trigo-k2-sca1e5/results-3.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 2
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimVCurl: 48205
DimVGrad: 25525
E_HcurlVel: 0.157903
E_HgradPre: 2.15993e-06
E_L2Vel: 0.347839
E_L2CurlVel: 0.155278
E_L2Pre: 3.60381e-07
E_L2GradPre: 2.16863e-06
absE_HcurlVel: 0.747139
absE_HgradPre: 0.834127
absE_L2Vel: 0.151625
absE_L2CurlVel: 0.731592
absE_L2Pre: 0.012632
absE_L2GradPre: 0.834031
N_L2Vel: 0.435905
N_L2CurlVel: 4.71149
N_L2Pre: 35051.9
N_L2GradPre: 384589
E_cHcurlVel: 0.0565419
E_cHgradPre: 0.0302132
E_cL2Vel: 0.0986132
E_cL2CurlVel: 0.0560524
E_cL2Pre: 0.130726
E_cL2GradPre: 0.0302132
absE_cHcurlVel: 0.26757
absE_cHgradPre: 12510.1
absE_cL2Vel: 0.0427008
absE_cL2CurlVel: 0.264141
absE_cL2Pre: 4621.88
absE_cL2GradPre: 11625
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallVEMCore: 0.154961
TprocVEMCore: 3.2
TwallModel: 13.6944
TprocModel: 118.55
TwallSolve: 22.3555
TprocSolve: 140.21


==> outputs/vem/voro-trigo-k2-sca1e5/results-4.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 2
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimVCurl: 104134
DimVGrad: 55334
E_HcurlVel: 0.0616064
E_HgradPre: 9.47254e-07
E_L2Vel: 0.107009
E_L2CurlVel: 0.0610779
E_L2Pre: 1.03834e-07
E_L2GradPre: 9.51172e-07
absE_HcurlVel: 0.29153
absE_HgradPre: 0.365959
absE_L2Vel: 0.0464075
absE_L2CurlVel: 0.287812
absE_L2Pre: 0.00365941
absE_L2GradPre: 0.365941
N_L2Vel: 0.433678
N_L2CurlVel: 4.71222
N_L2Pre: 35242.8
N_L2GradPre: 384726
E_cHcurlVel: 0.0208761
E_cHgradPre: 0.0141275
E_cL2Vel: 0.0313471
E_cL2CurlVel: 0.0207653
E_cL2Pre: 0.0797257
E_cL2GradPre: 0.0141275
absE_cHcurlVel: 0.0987909
absE_cHgradPre: 6123.14
absE_cL2Vel: 0.0135737
absE_cL2CurlVel: 0.097854
absE_cL2Pre: 2818.73
absE_cL2GradPre: 5435.77
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallVEMCore: 0.285462
TprocVEMCore: 6.74
TwallModel: 31.3694
TprocModel: 278.16
TwallSolve: 91.0893
TprocSolve: 722.49


==> outputs/vem/voro-trigo-k2-sca1e5/results-5.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 2
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimVCurl: 193569
DimVGrad: 103253
E_HcurlVel: 0.0292412
E_HgradPre: 4.79745e-07
E_L2Vel: 0.0414449
E_L2CurlVel: 0.0291163
E_L2Pre: 4.20259e-08
E_L2GradPre: 4.81745e-07
absE_HcurlVel: 0.138375
absE_HgradPre: 0.185359
absE_L2Vel: 0.0179538
absE_L2CurlVel: 0.137206
absE_L2Pre: 0.00148373
absE_L2GradPre: 0.185353
N_L2Vel: 0.433198
N_L2CurlVel: 4.71234
N_L2Pre: 35305.1
N_L2GradPre: 384754
E_cHcurlVel: 0.00970918
E_cHgradPre: 0.0074791
E_cL2Vel: 0.0132456
E_cL2CurlVel: 0.00967382
E_cL2Pre: 0.0533009
E_cL2GradPre: 0.0074791
absE_cHcurlVel: 0.0459462
absE_cHgradPre: 3439.82
absE_cL2Vel: 0.00573553
absE_cL2CurlVel: 0.0455868
absE_cL2Pre: 1884.47
absE_cL2GradPre: 2877.7
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallVEMCore: 0.505597
TprocVEMCore: 11.97
TwallModel: 57.0197
TprocModel: 553.82
TwallSolve: 269.456
TprocSolve: 2577.33


==> outputs/vem/voro-trigo-k2-sca1e5/results-6.txt <==
Solution: 0
PressureScaling: 100000
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 2
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimVCurl: 324207
DimVGrad: 173469
E_HcurlVel: 0.0164246
E_HgradPre: 2.78373e-07
E_L2Vel: 0.0202076
E_L2CurlVel: 0.0163889
E_L2Pre: 2.03522e-08
E_L2GradPre: 2.79537e-07
absE_HcurlVel: 0.0777251
absE_HgradPre: 0.107558
absE_L2Vel: 0.00875149
absE_L2CurlVel: 0.0772308
absE_L2Pre: 0.000719038
absE_L2GradPre: 0.107555
N_L2Vel: 0.433079
N_L2CurlVel: 4.71237
N_L2Pre: 35329.6
N_L2GradPre: 384761
E_cHcurlVel: 0.00538186
E_cHgradPre: 0.00444796
E_cL2Vel: 0.00694551
E_cL2CurlVel: 0.00536671
E_cL2Pre: 0.0381231
E_cL2GradPre: 0.00444796
absE_cHcurlVel: 0.0254682
absE_cHgradPre: 2178.46
absE_cL2Vel: 0.00300749
absE_cL2CurlVel: 0.02529
absE_cL2Pre: 1347.85
absE_cL2GradPre: 1711.42
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35355.3
N_cL2GradPre: 384765
TwallVEMCore: 0.825664
TprocVEMCore: 20.1
TwallModel: 107.065
TprocModel: 986.35
TwallSolve: 716.6
TprocSolve: 7663.77


==> outputs/vem/voro-trigo-k2-sca1e5/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
3.14481       3.81          0.561415    2.49
4.41172       35.99         4.90728     18.42
13.6944       118.55        22.3555     140.21
31.3694       278.16        91.0893     722.49
57.0197       553.82        269.456     2577.33
107.065       986.35        716.6       7663.77

